Power Line Inspection Tasks with Multi-Aerial Robot Systems via Signal Temporal Logic Specifications

A framework for computing feasible and constrained trajectories for a fleet of quad-rotors leveraging on Signal Temporal Logic (STL) specifications for power line inspection tasks is proposed in this paper. The planner allows the formulation of complex missions that avoid obstacles and maintain a safe distance between drones while performing the planned mission. An optimization problem is set to generate optimal strategies that satisfy these specifications and also take vehicle constraints into account. Further, an event-triggered replanner is proposed to reply to unforeseen events and external disturbances. An energy minimization term is also considered to implicitly save quad-rotors battery life while carrying out the mission. Numerical simulations in MATLAB and experimental results show the validity and the effectiveness of the proposed approach, and demonstrate its applicability in real-world scenarios.

==> matlabPlots/Kinodynamic_RRT/position_UAV1_x.txt <==
-17.9626    1.9358
-17.2143    1.9393
-16.4660    1.9409
-15.7177    1.9415
-14.9694    1.9407
-14.2211    1.9404
-13.4728    1.9433
-12.7245    1.9427
-11.9762    1.9397
-11.2279    1.9393
-10.4796    1.9392
-9.7313    1.9412
-8.9830    1.9438
-8.2347    1.9459
-7.4864    1.9478
-6.7381    1.9462
-5.9898    1.9442
-5.2415    1.9468
-4.4932    1.9481
-3.7449    1.9476
-2.9966    1.9497
-2.2483    1.9483
-1.5000    1.9447
-0.7517    1.9433
-0.0034    1.9432
0.7449    1.9417
1.4932    1.9372
2.2415    1.9382
2.9898    1.9363
3.7381    1.9352
4.4864    1.9357
5.2347    1.9355
5.9796    1.9377
6.2279    1.8700
7.9762    1.6227
8.7245    1.3055
9.4728    1.0389
11.2211    0.8158
11.9694    0.5885
12.7177    0.3969
13.4660    0.2133
14.2143    0.0164
14.9626   -0.1769
15.7109   -0.3829
16.4592   -0.6061
17.2075   -0.8135
17.9558   -1.0189
18.7041   -1.2371
19.4524   -1.4429
20.2007   -1.6383
20.9490   -1.8559
21.6973   -2.0803
22.4456   -2.3055
23.1939   -2.5362
23.9422   -2.7529
24.6905   -2.9759
25.4388   -3.1960
26.1871   -3.4117
26.9354   -3.6341
27.6837   -3.7544
28.4320   -3.6428
29.1803   -3.4072
29.9286   -3.1814
30.6769   -2.9384
31.4252   -2.6712
32.1735   -2.3832
32.9218   -2.0915
33.6701   -1.8417
34.4184   -1.6017
35.1667   -1.3468
35.9150   -1.0856
36.6633   -0.8189
37.4116   -0.5588
38.1599   -0.3533
38.9082   -0.2695
39.6565   -0.2110
40.4048   -0.1272
41.1531   -0.0493
41.9014    0.0181
42.6497    0.0832
43.3980    0.1522
44.1463    0.2209
44.8946    0.2942
45.6429    0.3721
46.3912    0.4497
47.1395    0.5230
47.8878    0.5892
48.6361    0.6812
49.3844    0.8508
50.1327    1.0456
50.8810    1.2349
51.6293    1.4419
52.3776    1.6448
53.1258    1.8326
53.8742    2.0131
54.6224    2.1944
55.3707    2.3864
56.1190    2.5903
56.8673    2.7912
57.6156    2.9866
58.3639    3.1710
64.1122    3.7471
65.1122    3.6471
66.1122    3.4471
69.5884    2.0660
70.3367    2.0406
71.0850    2.0283
71.8333    2.0237
72.5816    2.0242
73.3299    2.0253
74.0782    2.0228
74.8265    2.0176
75.5748    2.0090
76.3231    2.0013
77.0714    1.9998
77.8197    2.0024
78.5680    2.0048
79.3163    2.0064
80.0646    2.0035
80.8129    2.0021
81.5612    2.0020
82.3095    2.0044
83.0578    2.0070
83.8061    2.0061
84.5544    2.0043
85.3027    2.0015
86.0510    1.9995
86.7993    1.9960
87.5476    1.9957
88.2959    1.9986
89.0442    2.0022
89.7925    2.0045
90.5408    2.0059
91.2891    2.0056
92.0374    2.0038
93.0374    2.0016



==> matlabPlots/Kinodynamic_RRT/position_UAV1_x_desired.txt <==
-16.4626    1.9486
-15.7143    1.9486
-14.9660    1.9486
-14.2177    1.9486
-13.4694    1.9486
-12.7211    1.9486
-11.9728    1.9486
-11.2245    1.9486
-10.4762    1.9486
-9.7279    1.9486
-8.9796    1.9486
-8.2313    1.9486
-7.4830    1.9486
-6.7347    1.9486
-5.9864    1.9486
-5.2381    1.9486
-4.4898    1.9486
-3.7415    1.9486
-2.9932    1.9486
-2.2449    1.9486
-1.4966    1.9486
-0.7483    1.9486
 0    1.9486
0.7483    1.9486
1.4966    1.9486
2.2449    1.9425
2.9932    1.7758
3.7415    1.5976
4.4898    1.4252
5.2381    1.2528
5.9864    1.0861
6.7347    0.9079
7.4830    0.7412
8.2313    0.5630
8.9796    0.3906
9.7279    0.2181
10.4762    0.0514
11.2245   -0.1267
11.9728   -0.2992
12.7211   -0.4716
13.4694   -0.6383
14.2177   -0.8165
14.9660   -0.9652
15.7143   -1.1513
16.4626   -1.3253
17.2109   -1.5053
17.9592   -1.6793
18.7075   -1.8653
19.4558   -2.0453
20.2041   -2.2253
20.9524   -2.4053
21.7007   -2.5853
22.4490   -2.7653
23.1973   -2.9454
23.9456   -3.1254
24.6939   -3.3054
25.4422   -3.4914
26.1905   -3.6654
26.9388   -3.8154
27.6871   -3.6053
28.4354   -3.3953
29.1837   -3.1852
29.9320   -2.9821
30.6803   -2.7650
31.4286   -2.5549
32.1769   -2.3449
32.9252   -2.1418
33.6735   -1.9247
34.4218   -1.7146
35.1701   -1.5046
35.9184   -1.2945
36.6667   -1.0844
37.4150   -0.8743
38.1633   -0.6642
38.9116   -0.4542
39.6599   -0.3297
40.4082   -0.2713
41.1565   -0.2130
41.9048   -0.1546
42.6531   -0.0962
43.4014   -0.0379
44.1497    0.0205
44.8980    0.0789
45.6463    0.1372
46.3946    0.1975
47.1429    0.2539
47.8912    0.3123
48.6395    0.3707
49.3878    0.4290
50.1361    0.4874
50.8844    0.5438
51.6327    0.6061
52.3810    0.7219
53.1293    0.8732
53.8776    1.0461
54.6258    1.2081
55.3742    1.3702
56.1224    1.5323
56.8707    1.6944
57.6190    1.8565
58.3673    2.0186
59.1156    2.1806
59.8639    2.3427
60.6122    2.5048
61.3605    2.6669
62.1088    2.8290
62.8571    2.9911
63.6054    3.1477
64.3537    3.2882
65.1020    3.2127
65.8503    3.1321
66.5986    3.0566
67.3469    2.9759
68.0952    2.8978
68.8435    2.8172
69.5918    2.7417
70.3401    2.6636
71.0884    2.5855
71.8367    2.5075
72.5850    2.4294
73.3333    2.3513
74.0816    2.2733
74.8299    2.1952
75.5782    2.1171
76.3265    2.0390
77.0748    2.0000
77.8231    2.0000
78.5714    2.0000
79.3197    2.0000
80.0680    2.0000
80.8163    2.0000
81.5646    2.0000
82.3129    2.0000
83.0612    2.0000
83.8095    2.0000
84.5578    2.0000
85.3061    2.0000
86.0544    2.0000
86.8027    2.0000
87.5510    2.0000
88.2993    2.0000
89.0476    2.0000
89.7959    2.0000
90.5442    2.0000
91.2925    2.0000
92.0408    2.0000
92.7891    2.0000
93.5374    2.0000
94.5374    2.0000



==> matlabPlots/Kinodynamic_RRT/position_UAV1_y.txt <==
-17.9626    5.8035
-17.2143    5.8053
-16.4660    5.8079
-15.7177    5.8071
-14.9694    5.8066
-14.2211    5.8064
-13.4728    5.8049
-12.7245    5.8021
-11.9762    5.7986
-11.2279    5.7965
-10.4796    5.7962
-9.7313    5.7962
-8.9830    5.7960
-8.2347    5.7928
-7.4864    5.7906
-6.7381    5.7902
-5.9898    5.7919
-5.2415    5.7988
-4.4932    5.8049
-3.7449    5.8068
-2.9966    5.8066
-2.2483    5.8041
-1.5000    5.7981
-0.7517    5.7936
-0.0034    5.7933
0.7449    5.7954
1.4932    5.7939
2.2415    5.7934
12.7177    7.7907
17.2075    8.8707
17.9558    8.4549
18.7041    7.9907
19.4524    7.4588
20.2007    6.9396
20.9490    6.3773
21.6973    5.8111
22.4456    5.2696
23.1939    4.7216
23.9422    4.2097
24.6905    3.6944
25.4388    3.1686
26.1871    2.6305
26.9354    2.1142
27.6837    1.6245
28.4320    1.1533
29.1803    0.6886
29.9286    0.2147
30.6769   -0.2766
31.4252   -0.7371
32.1735   -1.2102
32.9218   -1.7102
33.6701   -2.1693
34.4184   -2.6389
35.1667   -3.1276
35.9150   -3.6055
36.6633   -4.1034
37.4116   -4.5902
38.1599   -4.8767
38.9082   -4.8666
39.6565   -4.7359
40.4048   -4.6496
41.1531   -4.5636
41.9014   -4.4192
42.6497   -4.2512
43.3980   -4.1064
44.1463   -3.9847
44.8946   -3.8693
45.6429   -3.7529
46.3912   -3.6326
47.1395   -3.5017
47.8878   -3.3741
48.6361   -3.2950
49.3844   -3.2940
50.1327   -3.2948
50.8810   -3.2909
51.6293   -3.3008
52.3776   -3.3196
53.1258   -3.3388
53.8742   -3.3573
54.6224   -3.3672
55.3707   -3.3733
56.1190   -3.3833
56.8673   -3.3855
57.6156   -3.4183
58.3639   -3.4169
59.1122   -3.4169
65.8605   -3.4149
77.8197    6.0403
78.8197    6.0403
79.8197    6.0403
80.0646    6.0340
80.8129    6.0338
81.5612    6.0334
82.3095    6.0316
83.0578    6.0278
83.8061    6.0237
84.5544    6.0216
85.3027    6.0205
86.0510    6.0257
86.7993    6.0229
87.5476    6.0161
88.2959    6.0128
89.0442    6.0131
89.7925    6.0158
90.5408    6.0191
91.2891    6.0222
92.0374    6.0257
93.0374    6.0292



==> matlabPlots/Kinodynamic_RRT/position_UAV1_y_desired.txt <==
-16.4626    5.7923
-15.7143    5.7923
-14.9660    5.7923
-14.2177    5.7923
-13.4694    5.7923
-12.7211    5.7923
-11.9728    5.7923
-11.2245    5.7923
-10.4762    5.7923
-9.7279    5.7923
-8.9796    5.7923
-8.2313    5.7923
-7.4830    5.7923
-6.7347    5.7923
-5.9864    5.7923
-5.2381    5.7923
-4.4898    5.7923
-3.7415    5.7923
-2.9932    5.7923
-2.2449    5.7923
-1.4966    5.7923
-0.7483    5.7923
 0    5.7923
0.7483    5.7923
1.4966    5.7923
2.2449    6.0570
2.9932    6.2223
3.7415    6.3990
4.4898    6.5700
5.2381    6.7410
5.9864    6.9063
6.7347    7.0830
7.4830    7.2483
8.2313    7.4249
8.9796    7.5959
9.7279    7.7669
10.4762    7.9322
11.2245    8.1089
11.9728    8.2799
12.7211    8.4509
13.4694    8.6162
14.2177    8.7929
14.9660    8.5284
15.7143    8.0743
16.4626    7.6495
17.2109    7.2100
17.9592    6.7852
18.7075    6.3310
19.4558    5.8916
20.2041    5.4521
20.9524    5.0126
21.7007    4.5731
22.4490    4.1337
23.1973    3.6942
23.9456    3.2547
24.6939    2.8152
25.4422    2.3611
26.1905    1.9363
26.9388    1.5701
27.6871    1.1751
28.4354    0.7802
29.1837    0.3853
29.9320    0.0036
30.6803   -0.4045
31.4286   -0.7994
32.1769   -1.1944
32.9252   -1.5761
33.6735   -1.9842
34.4218   -2.3791
35.1701   -2.7740
35.9184   -3.1690
36.6667   -3.5639
37.4150   -3.9588
38.1633   -4.3537
38.9116   -4.7486
39.6599   -4.9122
40.4082   -4.8104
41.1565   -4.7085
41.9048   -4.6067
42.6531   -4.5049
43.4014   -4.4031
44.1497   -4.3013
44.8980   -4.1995
45.6463   -4.0977
46.3946   -3.9925
47.1429   -3.8941
47.8912   -3.7923
48.6395   -3.6905
49.3878   -3.5886
50.1361   -3.4868
50.8844   -3.3884
51.6327   -3.2798
52.3810   -3.2727
53.1293   -3.2817
53.8776   -3.2920
54.6258   -3.3017
55.3742   -3.3113
56.1224   -3.3210
56.8707   -3.3307
57.6190   -3.3403
58.3673   -3.3500
59.1156   -3.3596
59.8639   -3.3693
60.6122   -3.3790
61.3605   -3.3886
62.1088   -3.3983
62.8571   -3.4079
63.6054   -3.4173
64.3537   -3.4256
65.1020   -2.8734
65.8503   -2.2831
66.5986   -1.7309
67.3469   -1.1406
68.0952   -0.5694
68.8435    0.0209
69.5918    0.5731
70.3401    1.1444
71.0884    1.7156
71.8367    2.2869
72.5850    2.8581
73.3333    3.4294
74.0816    4.0006
74.8299    4.5719
75.5782    5.1431
76.3265    5.7144
77.0748    6.0000
77.8231    6.0000
78.5714    6.0000
79.3197    6.0000
80.0680    6.0000
80.8163    6.0000
81.5646    6.0000
82.3129    6.0000
83.0612    6.0000
83.8095    6.0000
84.5578    6.0000
85.3061    6.0000
86.0544    6.0000
86.8027    6.0000
87.5510    6.0000
88.2993    6.0000
89.0476    6.0000
89.7959    6.0000
90.5442    6.0000
91.2925    6.0000
92.0408    6.0000
92.7891    6.0000
93.5374    6.0000



==> matlabPlots/Kinodynamic_RRT/position_UAV1_z.txt <==
-17.9626    1.7238
-17.2143    1.7297
-16.4660    1.7267
-15.7177    1.7189
-14.9694    1.7206
-14.2211    1.7235
-13.4728    1.7152
-12.7245    1.7169
-11.9762    1.7192
-11.2279    1.7239
-10.4796    1.7191
-9.7313    1.7228
-8.9830    1.7223
-8.2347    1.7280
-7.4864    1.7312
-6.7381    1.7297
-5.9898    1.7322
-5.2415    1.7311
-4.4932    1.7293
-3.7449    1.7302
-2.9966    1.7300
-2.2483    1.7292
-1.5000    1.7264
-0.7517    1.7337
-0.0034    1.7207
0.7449    1.7112
1.4932    1.7088
2.2415    1.7101
2.9898    1.7123
3.9898    1.7123
16.4592    6.0318
17.2075    6.3678
17.9558    6.6235
18.7041    6.8432
19.4524    7.0739
20.2007    7.3121
20.9490    7.5546
21.6973    7.7948
22.4456    8.0311
23.1939    8.2780
23.9422    8.5224
24.6905    8.7660
25.4388    9.0106
26.1871    9.2568
26.9354    9.4863
27.6837    9.7792
28.4320   10.2298
29.1803   10.8113
29.9286   11.3957
30.6769   11.9982
31.4252   12.5730
32.1735   13.1507
32.9218   13.7431
33.6701   14.3341
34.4184   14.9118
35.1667   15.4996
35.9150   16.0781
36.6633   16.6772
37.4116   17.2436
38.1599   17.6439
38.9082   17.8326
39.6565   17.8663
40.4048   17.8713
41.1531   17.9082
41.9014   17.9453
42.6497   17.9702
43.3980   17.9971
44.1463   18.0258
44.8946   18.0552
45.6429   18.0864
46.3912   18.1133
47.1395   18.1487
47.8878   18.1782
54.6361   18.1010
66.8605   12.8964
67.6088   11.9288
77.8129    1.5211
80.8129    1.5211
81.5612    1.5174
82.3095    1.5142
83.0578    1.5123
83.8061    1.5110
84.5544    1.5105
85.3027    1.5101
86.0510    1.5092
86.7993    1.5082
87.5476    1.5070
88.2959    1.5060
89.0442    1.5042
89.7925    1.5030
90.5408    1.5010
91.2891    1.5009
92.0374    1.5006
93.0374    1.5009



==> matlabPlots/Kinodynamic_RRT/position_UAV1_z_desired.txt <==

-16.4626    1.7294
-15.7143    1.7294
-14.9660    1.7294
-14.2177    1.7294
-13.4694    1.7294
-12.7211    1.7294
-11.9728    1.7294
-11.2245    1.7294
-10.4762    1.7294
-9.7279    1.7294
-8.9796    1.7294
-8.2313    1.7294
-7.4830    1.7294
-6.7347    1.7294
-5.9864    1.7294
-5.2381    1.7294
-4.4898    1.7294
-3.7415    1.7294
-2.9932    1.7294
-2.2449    1.7294
-1.4966    1.7294
-0.7483    1.7294
 0    1.7294
0.7483    1.7294
1.4966    1.7294
2.2449    1.5993
2.9932    1.8873
3.7415    2.1952
4.4898    2.4932
5.2381    2.7911
5.9864    3.0792
6.7347    3.3871
7.4830    3.6751
8.2313    3.9830
8.9796    4.2809
9.7279    4.5789
10.4762    4.8669
11.2245    5.1748
11.9728    5.4727
12.7211    5.7707
13.4694    6.0587
14.2177    6.3666
14.9660    6.5497
15.7143    6.7565
16.4626    6.9500
17.2109    7.1502
17.9592    7.3437
18.7075    7.5505
19.4558    7.7507
20.2041    7.9509
20.9524    8.1510
21.7007    8.3512
22.4490    8.5513
23.1973    8.7515
23.9456    8.9517
24.6939    9.1518
25.4422    9.3587
26.1905    9.5522
26.9388    9.7190
27.6871   10.2029
28.4354   10.6868
29.1837   11.1708
29.9320   11.6385
30.6803   12.1386
31.4286   12.6225
32.1769   13.1065
32.9252   13.5743
33.6735   14.0743
34.4218   14.5582
35.1701   15.0422
35.9184   15.5261
36.6667   16.0100
37.4150   16.4939
38.1633   16.9779
38.9116   17.4618
39.6599   17.7132
40.4082   17.7417
41.1565   17.7701
41.9048   17.7986
42.6531   17.8270
43.4014   17.8555
44.1497   17.8839
44.8980   17.9124
45.6463   17.9408
46.3946   17.9702
47.1429   17.9977
47.8912   18.0262
48.6395   18.0546
49.3878   18.0831
50.1361   18.1115
50.8844   18.1390
51.6327   18.1694
52.3810   18.0084
53.1293   17.7777
53.8776   17.5141
54.6258   17.2669
55.3742   17.0198
56.1224   16.7726
56.8707   16.5255
57.6190   16.2783
58.3673   16.0312
59.1156   15.7840
59.8639   15.5368
60.6122   15.2897
61.3605   15.0425
62.1088   14.7954
62.8571   14.5482
63.6054   14.3093
64.3537   14.0951
65.1020   13.3572
65.8503   12.5684
66.5986   11.8305
67.3469   11.0418
68.0952   10.2784
68.8435    9.4896
69.5918    8.7517
70.3401    7.9884
71.0884    7.2251
71.8367    6.4617
72.5850    5.6984
73.3333    4.9350
74.0816    4.1717
74.8299    3.4084
75.5782    2.6450
76.3265    1.8817
77.0748    1.5000
77.8231    1.5000
78.5714    1.5000
79.3197    1.5000
80.0680    1.5000
80.8163    1.5000
81.5646    1.5000
82.3129    1.5000
83.0612    1.5000
83.8095    1.5000
84.5578    1.5000
85.3061    1.5000
86.0544    1.5000
86.8027    1.5000
87.5510    1.5000
88.2993    1.5000
89.0476    1.5000
89.7959    1.5000
90.5442    1.5000
91.2925    1.5000
92.0408    1.5000
92.7891    1.5000
93.5374    1.5000



==> matlabPlots/Kinodynamic_RRT/position_UAV2_x.txt <==
-17.9626    3.8923
-17.2143    3.8877
-16.4660    3.8899
-15.7177    3.8922
-14.9694    3.8961
-14.2211    3.8939
-13.4728    3.8912
-12.7245    3.8881
-11.9762    3.8877
-11.2279    3.8870
-10.4796    3.8870
-9.7313    3.8846
-8.9830    3.8799
-8.2347    3.8811
-7.4864    3.8838
-6.7381    3.8821
-5.9898    3.8819
-5.2415    3.8847
-4.4932    3.8856
-3.7449    3.8865
-2.9966    3.8904
-2.2483    3.8909
-1.5000    3.8885
-0.7517    3.8876
-0.0034    3.8872
0.7449    3.8885
1.4932    3.8860
2.2415    3.8848
2.9898    3.8848
3.7381    3.8839
4.4864    3.8853
5.2347    3.8869
5.9830    3.8895
6.7313    3.8918
7.4796    3.8905
8.2279    3.8930
8.9762    3.9273
9.7245    3.9376
10.4728    3.9076
11.2211    3.8828
11.9694    3.8620
12.7177    3.8404
13.4660    3.8184
14.2143    3.7961
14.9626    3.7718
15.7109    3.7461
16.4592    3.7248
17.2075    3.7021
17.9558    3.6504
18.7041    3.4680
19.4524    3.2060
20.2007    2.9528
20.9490    2.6964
21.6973    2.4264
22.4456    2.1618
23.1939    1.8808
23.9422    1.5991
24.6905    1.3427
25.4388    1.1032
26.1871    0.8452
26.9354    0.5847
27.6837    0.3251
28.4320    0.1299
29.1803    0.1180
29.9286    0.1893
30.6769    0.2271
31.4252    0.2686
32.1735    0.3372
32.9218    0.4105
33.6701    0.4817
34.4184    0.5485
35.1667    0.6113
35.9150    0.6671
36.6633    0.7229
37.4116    0.7777
38.1599    0.8340
38.9082    0.9306
39.6565    1.1556
40.4048    1.4239
41.1531    1.6858
41.9014    1.9282
42.6497    2.1741
43.3980    2.4427
44.1463    2.6880
44.8946    2.9362
45.6429    3.1948
46.3912    3.4483
47.1395    3.7085
47.8878    3.9758
48.6361    4.2510
49.3844    4.4037
50.1327    4.4084
50.8810    4.3896
51.6293    4.3807
52.3776    4.3514
53.1258    4.3005
53.8742    4.2525
54.6224    4.2108
55.3707    4.1695
56.1190    4.1346
56.8673    4.1055
57.6156    4.0821
58.3639    4.0608
59.1122    4.0409
59.8605    4.0240
60.6088    4.0116
61.3571    4.0013
62.1054    3.9991
62.8537    4.0016
63.6020    4.0028
64.3503    4.0090
65.0986    4.0171
65.8469    4.0202
66.5952    4.0216
67.3435    4.0197
68.0918    4.0162
68.8401    4.0151
69.5884    4.0177
70.3367    4.0218
71.0850    4.0183
71.8333    4.0123
72.5816    4.0080
73.3299    4.0071
74.0782    4.0060
74.8265    4.0064
75.5748    4.0066
76.3231    4.0059
77.0714    4.0035
77.8197    3.9992
78.5680    3.9968
79.3163    3.9982
80.0646    4.0010
80.8129    4.0012
81.5612    4.0003
82.3095    3.9994
83.0578    4.0031
83.8061    4.0029
84.5544    4.0012
85.3027    3.9996
86.0510    4.0004
86.7993    4.0023
87.5476    4.0031
88.2959    4.0032
89.0442    4.0019
89.7925    3.9956
90.5408    3.9885
91.2891    3.9868
92.0374    3.9902
93.0374    3.9945



==> matlabPlots/Kinodynamic_RRT/position_UAV2_x_desired.txt <==
-16.4626    3.8956
-15.6769    3.8956
-14.8912    3.8956
-14.1054    3.8956
-13.3197    3.8956
-12.5340    3.8956
-11.7483    3.8956
-10.9626    3.8956
-10.1769    3.8956
-9.3912    3.8956
-8.6054    3.8956
-7.8197    3.8956
-7.0340    3.8956
-6.2483    3.8956
-5.4626    3.8956
-4.6769    3.8956
-3.8912    3.8956
-3.1054    3.8956
-2.3197    3.8956
-1.5340    3.8956
-0.7483    3.8956
0.0374    3.8956
0.8231    3.8956
1.6088    3.8956
2.3946    3.9974
3.1803    3.9783
3.9660    3.9585
4.7517    3.9400
5.5374    3.9209
6.3231    3.9017
7.1088    3.8832
7.8946    3.8635
8.6803    3.8443
9.4660    3.8252
10.2517    3.8060
11.0374    3.7869
11.8231    3.7684
12.6088    3.7486
13.3946    3.7295
14.1803    3.7110
14.9660    3.6912
15.7517    3.5820
16.5374    3.3629
17.3231    3.1439
18.1088    2.9248
18.8946    2.7204
19.6803    2.4867
20.4660    2.2677
21.2517    2.0559
22.0374    1.8369
22.8231    1.6105
23.6088    1.3915
24.3946    1.1724
25.1803    0.9534
25.9660    0.7270
26.7517    0.5080
27.5374    0.3035
28.3231    0.0772
29.1088    0.1120
29.8946    0.1609
30.6803    0.2132
31.4660    0.2621
32.2517    0.3127
33.0374    0.3650
33.8231    0.4156
34.6088    0.4662
35.3946    0.5151
36.1803    0.5674
36.9660    0.6163
37.7517    0.6669
38.5374    0.7175
39.3231    0.7664
40.1088    0.8170
40.8946    0.8659
41.6803    0.9331
42.4660    1.1462
43.2517    1.3594
44.0374    1.5725
44.8231    1.7856
45.6088    1.9987
46.3946    2.2118
47.1803    2.4178
47.9660    2.6380
48.7517    2.8511
49.5374    3.0642
50.3231    3.2702
51.1088    3.4833
51.8946    3.7106
52.6803    3.9166
53.4660    4.1298
54.2517    4.3358
55.0374    4.4091
55.8231    4.3827
56.6088    4.3572
57.3946    4.3325
58.1803    4.3087
58.9660    4.2815
59.7517    4.2560
60.5374    4.2305
61.3231    4.2050
62.1088    4.1795
62.8946    4.1531
63.6803    4.1276
64.4660    4.1021
65.2517    4.0765
66.0374    4.0510
66.8231    4.0255
67.6088    4.0009
68.3946    4.0000
69.1803    4.0000
69.9660    4.0000
70.7517    4.0000
71.5374    4.0000
72.3231    4.0000
73.1088    4.0000
73.8946    4.0000
74.6803    4.0000
75.4660    4.0000
76.2517    4.0000
77.0374    4.0000
77.8231    4.0000
78.6088    4.0000
79.3946    4.0000
80.1803    4.0000
80.9660    4.0000
81.7517    4.0000
82.5374    4.0000
83.3231    4.0000
84.1088    4.0000
84.8946    4.0000
85.6803    4.0000
86.4660    4.0000
87.2517    4.0000
88.0374    4.0000
88.8231    4.0000
89.6088    4.0000
90.3946    4.0000
91.1803    4.0000
91.9660    4.0000
92.7517    4.0000
93.5374    4.0000



==> matlabPlots/Kinodynamic_RRT/position_UAV2_y.txt <==
-17.9626   -3.2430
-17.2143   -3.2385
-16.4660   -3.2365
-15.7177   -3.2374
-14.9694   -3.2397
-14.2211   -3.2428
-13.4728   -3.2438
-12.7245   -3.2441
-11.9762   -3.2424
-11.2279   -3.2429
-10.4796   -3.2465
-9.7313   -3.2474
-8.9830   -3.2454
-8.2347   -3.2425
-7.4864   -3.2389
-6.7381   -3.2383
-5.9898   -3.2410
-5.2415   -3.2367
-4.4932   -3.2314
-3.7449   -3.2314
-2.9966   -3.2308
-2.2483   -3.2286
-1.5000   -3.2312
-0.7517   -3.2315
-0.0034   -3.2321
0.7449   -3.2381
1.4932   -3.2439
2.2415   -3.2459
2.9898   -3.2445
3.7381   -3.2464
4.4864   -3.2481
5.2347   -3.2464
5.9830   -3.2460
6.7313   -3.2450
7.4796   -3.2433
8.2279   -3.2389
8.9762   -3.1487
9.7245   -2.9052
10.4728   -2.6537
11.2211   -2.5209
11.9694   -2.4267
12.7177   -2.2932
13.4660   -2.1637
14.2143   -2.0603
14.9626   -1.9665
15.7109   -1.8744
16.4592   -1.7758
17.2075   -1.6791
17.9558   -1.5340
18.7041   -1.2167
19.4524   -0.7930
20.2007   -0.3841
20.9490    0.0323
21.6973    0.4917
22.4456    0.9483
23.1939    1.4300
23.9422    1.9118
24.6905    2.3539
25.4388    2.7756
26.1871    3.2213
26.9354    3.6731
27.6837    4.0903
28.4320    4.4742
29.1803    4.7556
29.9286    5.0109
30.6769    5.2822
31.4252    5.5371
32.1735    5.7630
32.9218    5.9861
33.6701    6.2146
34.4184    6.4512
35.1667    6.6954
35.9150    6.9448
36.6633    7.1954
37.4116    7.4520
44.1599    8.9822
57.8810    0.8601
67.3435   -3.0065
68.0918   -3.0037
68.8401   -3.0010
69.5884   -2.9986
70.3367   -2.9988
71.0850   -3.0012
71.8333   -3.0031
72.5816   -3.0101
73.3299   -3.0180
74.0782   -3.0219
74.8265   -3.0166
75.5748   -3.0111
76.3231   -3.0106
77.0714   -3.0101
77.8197   -3.0125
78.5680   -3.0122
79.3163   -3.0108
80.0646   -3.0083
80.8129   -3.0067
81.5612   -3.0045
82.3095   -3.0040
83.0578   -3.0029
83.8061   -3.0041
84.5544   -3.0080
85.3027   -3.0094
86.0510   -3.0058
86.7993   -3.0064
87.5476   -3.0075
88.2959   -3.0058
89.0442   -3.0034
89.7925   -3.0022
90.5408   -2.9999
91.2891   -2.9982
92.0374   -2.9965
93.0374   -2.9979



==> matlabPlots/Kinodynamic_RRT/position_UAV2_y_desired.txt <==
-16.4626   -3.2469
-15.6769   -3.2469
-14.8912   -3.2469
-14.1054   -3.2469
-13.3197   -3.2469
-12.5340   -3.2469
-11.7483   -3.2469
-10.9626   -3.2469
-10.1769   -3.2469
-9.3912   -3.2469
-8.6054   -3.2469
-7.8197   -3.2469
-7.0340   -3.2469
-6.2483   -3.2469
-5.4626   -3.2469
-4.6769   -3.2469
-3.8912   -3.2469
-3.1054   -3.2469
-2.3197   -3.2469
-1.5340   -3.2469
-0.7483   -3.2469
0.0374   -3.2469
0.8231   -3.2469
1.6088   -3.2469
2.3946   -2.9883
3.1803   -2.9009
3.9660   -2.8106
4.7517   -2.7261
5.5374   -2.6386
6.3231   -2.5512
7.1088   -2.4667
7.8946   -2.3763
8.6803   -2.2889
9.4660   -2.2015
10.2517   -2.1141
11.0374   -2.0266
11.8231   -1.9421
12.6088   -1.8518
13.3946   -1.7643
14.1803   -1.6798
14.9660   -1.5895
15.7517   -1.3859
16.5374   -1.0185
17.3231   -0.6511
18.1088   -0.2836
18.8946    0.0593
19.6803    0.4513
20.4660    0.8187
21.2517    1.1739
22.0374    1.5414
22.8231    1.9211
23.6088    2.2885
24.3946    2.6560
25.1803    3.0234
25.9660    3.4031
26.7517    3.7706
27.5374    4.1135
28.3231    4.4932
29.1088    4.6742
29.8946    4.8699
30.6803    5.0792
31.4660    5.2749
32.2517    5.4774
33.0374    5.6866
33.8231    5.8891
34.6088    6.0916
35.3946    6.2873
36.1803    6.4965
36.9660    6.6923
37.7517    6.8947
38.5374    7.0972
39.3231    7.2929
40.1088    7.4954
40.8946    7.6912
41.6803    7.7958
42.4660    7.4168
43.2517    7.0377
44.0374    6.6587
44.8231    6.2796
45.6088    5.9005
46.3946    5.5215
47.1803    5.1550
47.9660    4.7633
48.7517    4.3843
49.5374    4.0052
50.3231    3.6388
51.1088    3.2597
51.8946    2.8554
52.6803    2.4889
53.4660    2.1099
54.2517    1.7434
55.0374    1.4619
55.8231    1.1744
56.6088    0.8961
57.3946    0.6271
58.1803    0.3673
58.9660    0.0705
59.7517   -0.2078
60.5374   -0.4861
61.3231   -0.7644
62.1088   -1.0427
62.8946   -1.3303
63.6803   -1.6085
64.4660   -1.8868
65.2517   -2.1651
66.0374   -2.4434
66.8231   -2.7217
67.6088   -2.9907
68.3946   -3.0000
69.1803   -3.0000
69.9660   -3.0000
70.7517   -3.0000
71.5374   -3.0000
72.3231   -3.0000
73.1088   -3.0000
73.8946   -3.0000
74.6803   -3.0000
75.4660   -3.0000
76.2517   -3.0000
77.0374   -3.0000
77.8231   -3.0000
78.6088   -3.0000
79.3946   -3.0000
80.1803   -3.0000
80.9660   -3.0000
81.7517   -3.0000
82.5374   -3.0000
83.3231   -3.0000
84.1088   -3.0000
84.8946   -3.0000
85.6803   -3.0000
86.4660   -3.0000
87.2517   -3.0000
88.0374   -3.0000
88.8231   -3.0000
89.6088   -3.0000
90.3946   -3.0000
91.1803   -3.0000
91.9660   -3.0000
92.7517   -3.0000
93.5374   -3.0000



==> matlabPlots/Kinodynamic_RRT/position_UAV2_z.txt <==

-17.9626    1.7401
-17.2143    1.7415
-16.4660    1.7517
-15.7177    1.7547
-14.9694    1.7589
-14.2211    1.7662
-13.4728    1.7687
-12.7245    1.7684
-11.9762    1.7708
-11.2279    1.7730
-10.4796    1.7671
-9.7313    1.7644
-8.9830    1.7666
-8.2347    1.7613
-7.4864    1.7547
-6.7381    1.7529
-5.9898    1.7511
-5.2415    1.7483
-4.4932    1.7559
-3.7449    1.7477
-2.9966    1.7414
-2.2483    1.7434
-1.5000    1.7402
-0.7517    1.7373
-0.0034    1.7383
0.7449    1.7391
1.4932    1.7307
2.2415    1.7364
2.9898    1.7286
3.7381    1.7252
4.4864    1.7247
5.2347    1.7259
5.9830    1.7284
6.7313    1.7308
7.4796    1.7330
8.2279    1.7354
8.9762    1.7627
9.7245    1.8658
10.4728    2.0636
11.2211    2.3055
11.9694    2.5153
12.7177    2.6937
13.4660    2.8717
14.2143    3.0626
14.9626    3.2345
15.7109    3.3817
16.4592    3.5449
17.2075    3.8114
17.9558    4.1979
18.7041    4.7271
19.4524    5.3722
20.2007    6.0979
20.9490    6.8553
21.6973    7.6436
22.4456    8.4319
23.1939    9.1860
23.9422    9.9368
24.6905   10.6853
25.4388   11.4499
26.1871   12.2025
26.9354   12.9765
27.6837   13.7177
28.4320   14.3689
29.1803   14.8772
29.9286   15.2544
30.6769   15.4826
31.4252   15.5751
32.1735   15.5209
32.9218   15.3164
33.6701   14.9686
34.4184   14.4782
35.1667   13.9083
35.9150   13.3701
36.6633   12.8987
37.4116   12.4777
38.1599   12.1049
38.9082   11.8276
39.6565   11.6541
40.4048   11.5481
41.1531   11.4473
41.9014   11.3388
42.6497   11.2303
43.3980   11.1173
44.1463   11.0077
44.8946   10.9032
45.6429   10.7872
46.3912   10.6900
47.1395   10.6208
47.8878   10.5193
52.6361   10.3090
54.1327    9.4649
56.6293    8.1835
65.3639    2.4755
66.1122    2.0918
68.0918    1.5211
68.8401    1.5180
69.5884    1.5162
70.3367    1.5143
71.0850    1.5123
71.8333    1.5108
72.5816    1.5090
73.3299    1.5082
74.0782    1.5082
74.8265    1.5076
75.5748    1.5070
76.3231    1.5058
77.0714    1.5051
77.8197    1.5046
78.5680    1.5033
79.3163    1.5036
80.0646    1.5027
80.8129    1.5015
81.5612    1.5013
82.3095    1.5019
83.0578    1.5012
83.8061    1.5004
84.5544    1.5010
85.3027    1.5014
86.0510    1.5009
86.7993    1.5008
87.5476    1.5012
88.2959    1.5014
89.0442    1.5007
89.7925    1.5001
90.5408    1.5012
91.2891    1.5025
92.0374    1.5029
93.0374    1.5028



==> matlabPlots/Kinodynamic_RRT/position_UAV2_z_desired.txt <==
-16.4626    1.7470
-15.6769    1.7470
-14.8912    1.7470
-14.1054    1.7470
-13.3197    1.7470
-12.5340    1.7470
-11.7483    1.7470
-10.9626    1.7470
-10.1769    1.7470
-9.3912    1.7470
-8.6054    1.7470
-7.8197    1.7470
-7.0340    1.7470
-6.2483    1.7470
-5.4626    1.7470
-4.6769    1.7470
-3.8912    1.7470
-3.1054    1.7470
-2.3197    1.7470
-1.5340    1.7470
-0.7483    1.7470
0.0374    1.7470
0.8231    1.7470
1.6088    1.7470
2.3946    1.5198
3.1803    1.6687
3.9660    1.8225
4.7517    1.9664
5.5374    2.1152
6.3231    2.2640
7.1088    2.4079
7.8946    2.5617
8.6803    2.7106
9.4660    2.8594
10.2517    3.0082
11.0374    3.1571
11.8231    3.3010
12.6088    3.4548
13.3946    3.6036
14.1803    3.7475
14.9660    3.9013
15.7517    4.3391
16.5374    5.1602
17.3231    5.9814
18.1088    6.8025
18.8946    7.5689
19.6803    8.4448
20.4660    9.2660
21.2517   10.0598
22.0374   10.8809
22.8231   11.7295
23.6088   12.5506
24.3946   13.3718
25.1803   14.1929
25.9660   15.0415
26.7517   15.8626
27.5374   16.6290
28.3231   17.4776
29.1088   17.2160
29.8946   16.8808
30.6803   16.5224
31.4660   16.1872
32.2517   15.8405
33.0374   15.4822
33.8231   15.1354
34.6088   14.7887
35.3946   14.4535
36.1803   14.0951
36.9660   13.7599
37.7517   13.4132
38.5374   13.0664
39.3231   12.7312
40.1088   12.3845
40.8946   12.0493
41.6803   11.7714
42.4660   11.6815
43.2517   11.5917
44.0374   11.5018
44.8231   11.4119
45.6088   11.3220
46.3946   11.2322
47.1803   11.1453
47.9660   11.0524
48.7517   10.9625
49.5374   10.8726
50.3231   10.7858
51.1088   10.6959
51.8946   10.6000
52.6803   10.5131
53.4660   10.4233
54.2517   10.3364
55.0374   10.0515
55.8231    9.5004
56.6088    8.9670
57.3946    8.4514
58.1803    7.9536
58.9660    7.3847
59.7517    6.8514
60.5374    6.3180
61.3231    5.7846
62.1088    5.2513
62.8946    4.7002
63.6803    4.1668
64.4660    3.6334
65.2517    3.1001
66.0374    2.5667
66.8231    2.0334
67.6088    1.5178
68.3946    1.5000
69.1803    1.5000
69.9660    1.5000
70.7517    1.5000
71.5374    1.5000
72.3231    1.5000
73.1088    1.5000
73.8946    1.5000
74.6803    1.5000
75.4660    1.5000
76.2517    1.5000
77.0374    1.5000
77.8231    1.5000
78.6088    1.5000
79.3946    1.5000
80.1803    1.5000
80.9660    1.5000
81.7517    1.5000
82.5374    1.5000
83.3231    1.5000
84.1088    1.5000
84.8946    1.5000
85.6803    1.5000
86.4660    1.5000
87.2517    1.5000
88.0374    1.5000
88.8231    1.5000
89.6088    1.5000
90.3946    1.5000
91.1803    1.5000
91.9660    1.5000
92.7517    1.5000
93.5374    1.5000



==> matlabPlots/Kinodynamic_RRT/uav1.txt <==
2.000000 6.000000 1.500000 0.000000
1.971260 6.028499 1.549659 0.000000
1.942521 6.056998 1.599319 0.000000
1.913781 6.085497 1.648978 0.000000
1.885041 6.113996 1.698637 0.000000
1.856301 6.142495 1.748296 0.000000
1.827562 6.170994 1.797956 0.000000
1.798822 6.199493 1.847615 0.000000
1.770082 6.227992 1.897274 0.000000
1.741342 6.256491 1.946933 0.000000
1.712603 6.284990 1.996593 0.000000
1.683863 6.313488 2.046252 0.000000
1.655123 6.341987 2.095911 0.000000
1.626383 6.370486 2.145571 0.000000
1.597644 6.398985 2.195230 0.000000
1.568904 6.427484 2.244889 0.000000
1.540164 6.455983 2.294548 0.000000
1.511425 6.484482 2.344208 0.000000
1.482685 6.512981 2.393867 0.000000
1.453945 6.541480 2.443526 0.000000
1.425205 6.569979 2.493185 0.000000
1.396466 6.598478 2.542845 0.000000
1.367726 6.626977 2.592504 0.000000
1.338986 6.655476 2.642163 0.000000
1.310246 6.683975 2.691823 0.000000
1.281507 6.712474 2.741482 0.000000
1.252767 6.740973 2.791141 0.000000
1.224027 6.769472 2.840800 0.000000
1.195287 6.797971 2.890460 0.000000
1.166548 6.826470 2.940119 0.000000
1.137808 6.854969 2.989778 0.000000
1.109068 6.883468 3.039437 0.000000
1.080329 6.911967 3.089097 0.000000
1.051589 6.940465 3.138756 0.000000
1.022849 6.968964 3.188415 0.000000
0.994109 6.997463 3.238075 0.000000
0.965370 7.025962 3.287734 0.000000
0.936630 7.054461 3.337393 0.000000
0.907890 7.082960 3.387052 0.000000
0.879150 7.111459 3.436712 0.000000
0.850411 7.139958 3.486371 0.000000
0.821671 7.168457 3.536030 0.000000
0.792931 7.196956 3.585689 0.000000
0.764191 7.225455 3.635349 0.000000
0.735452 7.253954 3.685008 0.000000
0.706712 7.282453 3.734667 0.000000
0.677972 7.310952 3.784327 0.000000
0.649233 7.339451 3.833986 0.000000
0.620493 7.367950 3.883645 0.000000
0.591753 7.396449 3.933304 0.000000
0.563013 7.424948 3.982964 0.000000
0.534274 7.453447 4.032623 0.000000
0.505534 7.481946 4.082282 0.000000
0.476794 7.510445 4.131941 0.000000
0.448054 7.538944 4.181601 0.000000
0.419315 7.567442 4.231260 0.000000
0.390575 7.595941 4.280919 0.000000
0.361835 7.624440 4.330579 0.000000
0.333095 7.652939 4.380238 0.000000
0.304356 7.681438 4.429897 0.000000
0.275616 7.709937 4.479556 0.000000
0.246876 7.738436 4.529216 0.000000
0.218137 7.766935 4.578875 0.000000
0.189397 7.795434 4.628534 0.000000
0.160657 7.823933 4.678193 0.000000
0.131917 7.852432 4.727853 0.000000
0.103178 7.880931 4.777512 0.000000
0.074438 7.909430 4.827171 0.000000
0.045698 7.937929 4.876831 0.000000
0.016958 7.966428 4.926490 0.000000
-0.011781 7.994927 4.976149 0.000000
-0.040521 8.023426 5.025808 0.000000
-0.069261 8.051925 5.075468 0.000000
-0.098001 8.080424 5.125127 0.000000
-0.126740 8.108923 5.174786 0.000000
-0.155480 8.137422 5.224445 0.000000
-0.184220 8.165920 5.274105 0.000000
-0.212959 8.194419 5.323764 0.000000
-0.241699 8.222918 5.373423 0.000000
-0.270439 8.251417 5.423083 0.000000
-0.299179 8.279916 5.472742 0.000000
-0.327918 8.308415 5.522401 0.000000
-0.356658 8.336914 5.572060 0.000000
-0.385398 8.365413 5.621720 0.000000
-0.414138 8.393912 5.671379 0.000000
-0.442877 8.422411 5.721038 0.000000
-0.471617 8.450910 5.770697 0.000000
-0.500357 8.479409 5.820357 0.000000
-0.529097 8.507908 5.870016 0.000000
-0.557836 8.536407 5.919675 0.000000
-0.586576 8.564906 5.969335 0.000000
-0.615316 8.593405 6.018994 0.000000
-0.644055 8.621904 6.068653 0.000000
-0.672795 8.650403 6.118312 0.000000
-0.701535 8.678902 6.167972 0.000000
-0.730275 8.707401 6.217631 0.000000
-0.759014 8.735900 6.267290 0.000000
-0.787754 8.764399 6.316949 0.000000
-0.816494 8.792897 6.366609 0.000000
-0.845234 8.821396 6.416268 0.000000
-0.845234 8.821396 6.416268 0.000000
-0.875235 8.748151 6.449629 0.000000
-0.905237 8.674905 6.482989 0.000000
-0.935239 8.601659 6.516350 0.000000
-0.965241 8.528413 6.549711 0.000000
-0.995242 8.455168 6.583071 0.000000
-1.025244 8.381922 6.616432 0.000000
-1.055246 8.308676 6.649793 0.000000
-1.085247 8.235430 6.683153 0.000000
-1.115249 8.162185 6.716514 0.000000
-1.145251 8.088939 6.749875 0.000000
-1.175253 8.015693 6.783235 0.000000
-1.205254 7.942447 6.816596 0.000000
-1.235256 7.869201 6.849956 0.000000
-1.265258 7.795956 6.883317 0.000000
-1.295260 7.722710 6.916678 0.000000
-1.325261 7.649464 6.950038 0.000000
-1.355263 7.576218 6.983399 0.000000
-1.385265 7.502973 7.016760 0.000000
-1.415267 7.429727 7.050120 0.000000
-1.445268 7.356481 7.083481 0.000000
-1.475270 7.283235 7.116842 0.000000
-1.505272 7.209990 7.150202 0.000000
-1.535274 7.136744 7.183563 0.000000
-1.565275 7.063498 7.216924 0.000000
-1.595277 6.990252 7.250284 0.000000
-1.625279 6.917007 7.283645 0.000000
-1.655281 6.843761 7.317006 0.000000
-1.685282 6.770515 7.350366 0.000000
-1.715284 6.697269 7.383727 0.000000
-1.745286 6.624023 7.417088 0.000000
-1.775288 6.550778 7.450448 0.000000
-1.805289 6.477532 7.483809 0.000000
-1.835291 6.404286 7.517170 0.000000
-1.865293 6.331040 7.550530 0.000000
-1.895294 6.257795 7.583891 0.000000
-1.925296 6.184549 7.617251 0.000000
-1.955298 6.111303 7.650612 0.000000
-1.985300 6.038057 7.683973 0.000000
-2.015301 5.964812 7.717333 0.000000
-2.045303 5.891566 7.750694 0.000000
-2.075305 5.818320 7.784055 0.000000
-2.105307 5.745074 7.817415 0.000000
-2.135308 5.671829 7.850776 0.000000
-2.165310 5.598583 7.884137 0.000000
-2.195312 5.525337 7.917497 0.000000
-2.225314 5.452091 7.950858 0.000000
-2.255315 5.378845 7.984219 0.000000
-2.285317 5.305600 8.017579 0.000000
-2.315319 5.232354 8.050940 0.000000
-2.345321 5.159108 8.084301 0.000000
-2.375322 5.085862 8.117661 0.000000
-2.405324 5.012617 8.151022 0.000000
-2.435326 4.939371 8.184383 0.000000
-2.465328 4.866125 8.217743 0.000000
-2.495329 4.792879 8.251104 0.000000
-2.525331 4.719634 8.284464 0.000000
-2.555333 4.646388 8.317825 0.000000
-2.585334 4.573142 8.351186 0.000000
-2.615336 4.499896 8.384546 0.000000
-2.645338 4.426650 8.417907 0.000000
-2.675340 4.353405 8.451268 0.000000
-2.705341 4.280159 8.484628 0.000000
-2.735343 4.206913 8.517989 0.000000
-2.765345 4.133667 8.551350 0.000000
-2.795347 4.060422 8.584710 0.000000
-2.825348 3.987176 8.618071 0.000000
-2.855350 3.913930 8.651432 0.000000
-2.885352 3.840684 8.684792 0.000000
-2.915354 3.767439 8.718153 0.000000
-2.945355 3.694193 8.751514 0.000000
-2.975357 3.620947 8.784874 0.000000
-3.005359 3.547701 8.818235 0.000000
-3.035361 3.474456 8.851596 0.000000
-3.065362 3.401210 8.884956 0.000000
-3.095364 3.327964 8.918317 0.000000
-3.125366 3.254718 8.951678 0.000000
-3.155368 3.181472 8.985038 0.000000
-3.185369 3.108227 9.018399 0.000000
-3.215371 3.034981 9.051759 0.000000
-3.245373 2.961735 9.085120 0.000000
-3.275375 2.888489 9.118481 0.000000
-3.305376 2.815244 9.151841 0.000000
-3.335378 2.741998 9.185202 0.000000
-3.365380 2.668752 9.218563 0.000000
-3.395381 2.595506 9.251923 0.000000
-3.425383 2.522261 9.285284 0.000000
-3.455385 2.449015 9.318645 0.000000
-3.485387 2.375769 9.352005 0.000000
-3.515388 2.302523 9.385366 0.000000
-3.545390 2.229278 9.418727 0.000000
-3.575392 2.156032 9.452087 0.000000
-3.605394 2.082786 9.485448 0.000000
-3.635395 2.009540 9.518809 0.000000
-3.665397 1.936294 9.552169 0.000000
-3.695399 1.863049 9.585530 0.000000
-3.725401 1.789803 9.618891 0.000000
-3.755402 1.716557 9.652251 0.000000
-3.785404 1.643311 9.685612 0.000000
-3.815406 1.570066 9.718973 0.000000
-3.815406 1.570066 9.718973 0.000000
-3.780393 1.504246 9.799627 0.000000
-3.745380 1.438426 9.880281 0.000000
-3.710367 1.372606 9.960936 0.000000
-3.675354 1.306786 10.041590 0.000000
-3.640341 1.240966 10.122245 0.000000
-3.605328 1.175147 10.202899 0.000000
-3.570315 1.109327 10.283553 0.000000
-3.535302 1.043507 10.364208 0.000000
-3.500290 0.977687 10.444862 0.000000
-3.465277 0.911867 10.525517 0.000000
-3.430264 0.846047 10.606171 0.000000
-3.395251 0.780228 10.686826 0.000000
-3.360238 0.714408 10.767480 0.000000
-3.325225 0.648588 10.848134 0.000000
-3.290212 0.582768 10.928789 0.000000
-3.255199 0.516948 11.009443 0.000000
-3.220186 0.451128 11.090098 0.000000
-3.185173 0.385308 11.170752 0.000000
-3.150160 0.319489 11.251406 0.000000
-3.115147 0.253669 11.332061 0.000000
-3.080134 0.187849 11.412715 0.000000
-3.045122 0.122029 11.493370 0.000000
-3.010109 0.056209 11.574024 0.000000
-2.975096 -0.009611 11.654678 0.000000
-2.940083 -0.075430 11.735333 0.000000
-2.905070 -0.141250 11.815987 0.000000
-2.870057 -0.207070 11.896642 0.000000
-2.835044 -0.272890 11.977296 0.000000
-2.800031 -0.338710 12.057951 0.000000
-2.765018 -0.404530 12.138605 0.000000
-2.730005 -0.470349 12.219259 0.000000
-2.694992 -0.536169 12.299914 0.000000
-2.659979 -0.601989 12.380568 0.000000
-2.624967 -0.667809 12.461223 0.000000
-2.589954 -0.733629 12.541877 0.000000
-2.554941 -0.799449 12.622531 0.000000
-2.519928 -0.865269 12.703186 0.000000
-2.484915 -0.931088 12.783840 0.000000
-2.449902 -0.996908 12.864495 0.000000
-2.414889 -1.062728 12.945149 0.000000
-2.379876 -1.128548 13.025804 0.000000
-2.344863 -1.194368 13.106458 0.000000
-2.309850 -1.260188 13.187112 0.000000
-2.274837 -1.326007 13.267767 0.000000
-2.239824 -1.391827 13.348421 0.000000
-2.204811 -1.457647 13.429076 0.000000
-2.169799 -1.523467 13.509730 0.000000
-2.134786 -1.589287 13.590384 0.000000
-2.099773 -1.655107 13.671039 0.000000
-2.064760 -1.720926 13.751693 0.000000
-2.029747 -1.786746 13.832348 0.000000
-1.994734 -1.852566 13.913002 0.000000
-1.959721 -1.918386 13.993657 0.000000
-1.924708 -1.984206 14.074311 0.000000
-1.889695 -2.050026 14.154965 0.000000
-1.854682 -2.115845 14.235620 0.000000
-1.819669 -2.181665 14.316274 0.000000
-1.784656 -2.247485 14.396929 0.000000
-1.749643 -2.313305 14.477583 0.000000
-1.714631 -2.379125 14.558237 0.000000
-1.679618 -2.444945 14.638892 0.000000
-1.644605 -2.510765 14.719546 0.000000
-1.609592 -2.576584 14.800201 0.000000
-1.574579 -2.642404 14.880855 0.000000
-1.539566 -2.708224 14.961510 0.000000
-1.504553 -2.774044 15.042164 0.000000
-1.469540 -2.839864 15.122818 0.000000
-1.434527 -2.905684 15.203473 0.000000
-1.399514 -2.971503 15.284127 0.000000
-1.364501 -3.037323 15.364782 0.000000
-1.329488 -3.103143 15.445436 0.000000
-1.294475 -3.168963 15.526090 0.000000
-1.259463 -3.234783 15.606745 0.000000
-1.224450 -3.300603 15.687399 0.000000
-1.189437 -3.366422 15.768054 0.000000
-1.154424 -3.432242 15.848708 0.000000
-1.119411 -3.498062 15.929363 0.000000
-1.084398 -3.563882 16.010017 0.000000
-1.049385 -3.629702 16.090671 0.000000
-1.014372 -3.695522 16.171326 0.000000
-0.979359 -3.761342 16.251980 0.000000
-0.944346 -3.827161 16.332635 0.000000
-0.909333 -3.892981 16.413289 0.000000
-0.874320 -3.958801 16.493943 0.000000
-0.839307 -4.024621 16.574598 0.000000
-0.804295 -4.090441 16.655252 0.000000
-0.769282 -4.156261 16.735907 0.000000
-0.734269 -4.222080 16.816561 0.000000
-0.699256 -4.287900 16.897215 0.000000
-0.664243 -4.353720 16.977870 0.000000
-0.629230 -4.419540 17.058524 0.000000
-0.594217 -4.485360 17.139179 0.000000
-0.559204 -4.551180 17.219833 0.000000
-0.524191 -4.616999 17.300488 0.000000
-0.489178 -4.682819 17.381142 0.000000
-0.454165 -4.748639 17.461796 0.000000
-0.419152 -4.814459 17.542451 0.000000
-0.384140 -4.880279 17.623105 0.000000
-0.349127 -4.946099 17.703760 0.000000
-0.349127 -4.946099 17.703760 0.000000
-0.339400 -4.929131 17.708501 0.000000
-0.329673 -4.912162 17.713242 0.000000
-0.319946 -4.895194 17.717984 0.000000
-0.310219 -4.878226 17.722725 0.000000
-0.300492 -4.861258 17.727467 0.000000
-0.290765 -4.844290 17.732208 0.000000
-0.281039 -4.827322 17.736950 0.000000
-0.271312 -4.810354 17.741691 0.000000
-0.261585 -4.793385 17.746432 0.000000
-0.251858 -4.776417 17.751174 0.000000
-0.242131 -4.759449 17.755915 0.000000
-0.232404 -4.742481 17.760657 0.000000
-0.222677 -4.725513 17.765398 0.000000
-0.212950 -4.708545 17.770139 0.000000
-0.203224 -4.691577 17.774881 0.000000
-0.193497 -4.674609 17.779622 0.000000
-0.183770 -4.657640 17.784364 0.000000
-0.174043 -4.640672 17.789105 0.000000
-0.164316 -4.623704 17.793846 0.000000
-0.154589 -4.606736 17.798588 0.000000
-0.144862 -4.589768 17.803329 0.000000
-0.135135 -4.572800 17.808071 0.000000
-0.125409 -4.555832 17.812812 0.000000
-0.115682 -4.538864 17.817554 0.000000
-0.105955 -4.521895 17.822295 0.000000
-0.096228 -4.504927 17.827036 0.000000
-0.086501 -4.487959 17.831778 0.000000
-0.076774 -4.470991 17.836519 0.000000
-0.067047 -4.454023 17.841261 0.000000
-0.057320 -4.437055 17.846002 0.000000
-0.047594 -4.420087 17.850743 0.000000
-0.037867 -4.403119 17.855485 0.000000
-0.028140 -4.386150 17.860226 0.000000
-0.018413 -4.369182 17.864968 0.000000
-0.008686 -4.352214 17.869709 0.000000
0.001041 -4.335246 17.874451 0.000000
0.010768 -4.318278 17.879192 0.000000
0.020494 -4.301310 17.883933 0.000000
0.030221 -4.284342 17.888675 0.000000
0.039948 -4.267374 17.893416 0.000000
0.049675 -4.250405 17.898158 0.000000
0.059402 -4.233437 17.902899 0.000000
0.069129 -4.216469 17.907640 0.000000
0.078856 -4.199501 17.912382 0.000000
0.088583 -4.182533 17.917123 0.000000
0.098309 -4.165565 17.921865 0.000000
0.108036 -4.148597 17.926606 0.000000
0.117763 -4.131629 17.931347 0.000000
0.127490 -4.114660 17.936089 0.000000
0.137217 -4.097692 17.940830 0.000000
0.146944 -4.080724 17.945572 0.000000
0.156671 -4.063756 17.950313 0.000000
0.166398 -4.046788 17.955055 0.000000
0.176124 -4.029820 17.959796 0.000000
0.185851 -4.012852 17.964537 0.000000
0.195578 -3.995884 17.969279 0.000000
0.205305 -3.978915 17.974020 0.000000
0.215032 -3.961947 17.978762 0.000000
0.224759 -3.944979 17.983503 0.000000
0.234486 -3.928011 17.988244 0.000000
0.244212 -3.911043 17.992986 0.000000
0.253939 -3.894075 17.997727 0.000000
0.263666 -3.877107 18.002469 0.000000
0.273393 -3.860139 18.007210 0.000000
0.283120 -3.843170 18.011951 0.000000
0.292847 -3.826202 18.016693 0.000000
0.302574 -3.809234 18.021434 0.000000
0.312301 -3.792266 18.026176 0.000000
0.322027 -3.775298 18.030917 0.000000
0.331754 -3.758330 18.035659 0.000000
0.341481 -3.741362 18.040400 0.000000
0.351208 -3.724394 18.045141 0.000000
0.360935 -3.707425 18.049883 0.000000
0.370662 -3.690457 18.054624 0.000000
0.380389 -3.673489 18.059366 0.000000
0.390116 -3.656521 18.064107 0.000000
0.399842 -3.639553 18.068848 0.000000
0.409569 -3.622585 18.073590 0.000000
0.419296 -3.605617 18.078331 0.000000
0.429023 -3.588649 18.083073 0.000000
0.438750 -3.571680 18.087814 0.000000
0.448477 -3.554712 18.092556 0.000000
0.458204 -3.537744 18.097297 0.000000
0.467931 -3.520776 18.102038 0.000000
0.477657 -3.503808 18.106780 0.000000
0.487384 -3.486840 18.111521 0.000000
0.497111 -3.469872 18.116263 0.000000
0.506838 -3.452904 18.121004 0.000000
0.516565 -3.435935 18.125745 0.000000
0.526292 -3.418967 18.130487 0.000000
0.536019 -3.401999 18.135228 0.000000
0.545745 -3.385031 18.139970 0.000000
0.555472 -3.368063 18.144711 0.000000
0.565199 -3.351095 18.149452 0.000000
0.574926 -3.334127 18.154194 0.000000
0.584653 -3.317158 18.158935 0.000000
0.594380 -3.300190 18.163677 0.000000
0.604107 -3.283222 18.168418 0.000000
0.613834 -3.266254 18.173160 0.000000
0.613834 -3.266254 18.173160 0.000000
0.640847 -3.267864 18.131967 0.000000
0.667861 -3.269474 18.090775 0.000000
0.694875 -3.271084 18.049583 0.000000
0.721889 -3.272694 18.008390 0.000000
0.748903 -3.274304 17.967198 0.000000
0.775917 -3.275914 17.926006 0.000000
0.802931 -3.277524 17.884813 0.000000
0.829945 -3.279135 17.843621 0.000000
0.856959 -3.280745 17.802429 0.000000
0.883972 -3.282355 17.761236 0.000000
0.910986 -3.283965 17.720044 0.000000
0.938000 -3.285575 17.678852 0.000000
0.965014 -3.287185 17.637659 0.000000
0.992028 -3.288795 17.596467 0.000000
1.019042 -3.290405 17.555275 0.000000
1.046056 -3.292015 17.514082 0.000000
1.073070 -3.293625 17.472890 0.000000
1.100084 -3.295235 17.431698 0.000000
1.127097 -3.296845 17.390505 0.000000
1.154111 -3.298455 17.349313 0.000000
1.181125 -3.300065 17.308121 0.000000
1.208139 -3.301675 17.266928 0.000000
1.235153 -3.303285 17.225736 0.000000
1.262167 -3.304895 17.184544 0.000000
1.289181 -3.306505 17.143351 0.000000
1.316195 -3.308115 17.102159 0.000000
1.343208 -3.309725 17.060967 0.000000
1.370222 -3.311336 17.019774 0.000000
1.397236 -3.312946 16.978582 0.000000
1.424250 -3.314556 16.937390 0.000000
1.451264 -3.316166 16.896197 0.000000
1.478278 -3.317776 16.855005 0.000000
1.505292 -3.319386 16.813813 0.000000
1.532306 -3.320996 16.772620 0.000000
1.559320 -3.322606 16.731428 0.000000
1.586333 -3.324216 16.690236 0.000000
1.613347 -3.325826 16.649043 0.000000
1.640361 -3.327436 16.607851 0.000000
1.667375 -3.329046 16.566659 0.000000
1.694389 -3.330656 16.525466 0.000000
1.721403 -3.332266 16.484274 0.000000
1.748417 -3.333876 16.443082 0.000000
1.775431 -3.335486 16.401889 0.000000
1.802445 -3.337096 16.360697 0.000000
1.829458 -3.338706 16.319505 0.000000
1.856472 -3.340316 16.278312 0.000000
1.883486 -3.341926 16.237120 0.000000
1.910500 -3.343536 16.195928 0.000000
1.937514 -3.345147 16.154735 0.000000
1.964528 -3.346757 16.113543 0.000000
1.991542 -3.348367 16.072351 0.000000
2.018556 -3.349977 16.031158 0.000000
2.045570 -3.351587 15.989966 0.000000
2.072583 -3.353197 15.948774 0.000000
2.099597 -3.354807 15.907581 0.000000
2.126611 -3.356417 15.866389 0.000000
2.153625 -3.358027 15.825197 0.000000
2.180639 -3.359637 15.784004 0.000000
2.207653 -3.361247 15.742812 0.000000
2.234667 -3.362857 15.701620 0.000000
2.261681 -3.364467 15.660427 0.000000
2.288695 -3.366077 15.619235 0.000000
2.315708 -3.367687 15.578043 0.000000
2.342722 -3.369297 15.536850 0.000000
2.369736 -3.370907 15.495658 0.000000
2.396750 -3.372517 15.454466 0.000000
2.423764 -3.374127 15.413273 0.000000
2.450778 -3.375737 15.372081 0.000000
2.477792 -3.377348 15.330889 0.000000
2.504806 -3.378958 15.289696 0.000000
2.531820 -3.380568 15.248504 0.000000
2.558833 -3.382178 15.207312 0.000000
2.585847 -3.383788 15.166119 0.000000
2.612861 -3.385398 15.124927 0.000000
2.639875 -3.387008 15.083735 0.000000
2.666889 -3.388618 15.042542 0.000000
2.693903 -3.390228 15.001350 0.000000
2.720917 -3.391838 14.960158 0.000000
2.747931 -3.393448 14.918965 0.000000
2.774944 -3.395058 14.877773 0.000000
2.801958 -3.396668 14.836581 0.000000
2.828972 -3.398278 14.795388 0.000000
2.855986 -3.399888 14.754196 0.000000
2.883000 -3.401498 14.713004 0.000000
2.910014 -3.403108 14.671811 0.000000
2.937028 -3.404718 14.630619 0.000000
2.964042 -3.406328 14.589427 0.000000
2.991056 -3.407938 14.548234 0.000000
3.018069 -3.409549 14.507042 0.000000
3.045083 -3.411159 14.465850 0.000000
3.072097 -3.412769 14.424657 0.000000
3.099111 -3.414379 14.383465 0.000000
3.126125 -3.415989 14.342273 0.000000
3.153139 -3.417599 14.301080 0.000000
3.180153 -3.419209 14.259888 0.000000
3.207167 -3.420819 14.218696 0.000000
3.234181 -3.422429 14.177503 0.000000
3.261194 -3.424039 14.136311 0.000000
3.288208 -3.425649 14.095119 0.000000
3.288208 -3.425649 14.095119 0.000000
3.275196 -3.330440 13.967895 0.000000
3.262184 -3.235232 13.840672 0.000000
3.249172 -3.140023 13.713448 0.000000
3.236160 -3.044815 13.586225 0.000000
3.223147 -2.949606 13.459002 0.000000
3.210135 -2.854398 13.331778 0.000000
3.197123 -2.759189 13.204555 0.000000
3.184111 -2.663980 13.077331 0.000000
3.171098 -2.568772 12.950108 0.000000
3.158086 -2.473563 12.822885 0.000000
3.145074 -2.378355 12.695661 0.000000
3.132062 -2.283146 12.568438 0.000000
3.119050 -2.187938 12.441214 0.000000
3.106037 -2.092729 12.313991 0.000000
3.093025 -1.997520 12.186767 0.000000
3.080013 -1.902312 12.059544 0.000000
3.067001 -1.807103 11.932321 0.000000
3.053989 -1.711895 11.805097 0.000000
3.040976 -1.616686 11.677874 0.000000
3.027964 -1.521477 11.550650 0.000000
3.014952 -1.426269 11.423427 0.000000
3.001940 -1.331060 11.296203 0.000000
2.988928 -1.235852 11.168980 0.000000
2.975915 -1.140643 11.041757 0.000000
2.962903 -1.045435 10.914533 0.000000
2.949891 -0.950226 10.787310 0.000000
2.936879 -0.855017 10.660086 0.000000
2.923867 -0.759809 10.532863 0.000000
2.910854 -0.664600 10.405640 0.000000
2.897842 -0.569392 10.278416 0.000000
2.884830 -0.474183 10.151193 0.000000
2.871818 -0.378975 10.023969 0.000000
2.858806 -0.283766 9.896746 0.000000
2.845793 -0.188557 9.769522 0.000000
2.832781 -0.093349 9.642299 0.000000
2.819769 0.001860 9.515076 0.000000
2.806757 0.097068 9.387852 0.000000
2.793745 0.192277 9.260629 0.000000
2.780732 0.287485 9.133405 0.000000
2.767720 0.382694 9.006182 0.000000
2.754708 0.477903 8.878958 0.000000
2.741696 0.573111 8.751735 0.000000
2.728684 0.668320 8.624512 0.000000
2.715671 0.763528 8.497288 0.000000
2.702659 0.858737 8.370065 0.000000
2.689647 0.953945 8.242841 0.000000
2.676635 1.049154 8.115618 0.000000
2.663622 1.144363 7.988394 0.000000
2.650610 1.239571 7.861171 0.000000
2.637598 1.334780 7.733948 0.000000
2.624586 1.429988 7.606724 0.000000
2.611574 1.525197 7.479501 0.000000
2.598561 1.620406 7.352277 0.000000
2.585549 1.715614 7.225054 0.000000
2.572537 1.810823 7.097831 0.000000
2.559525 1.906031 6.970607 0.000000
2.546513 2.001240 6.843384 0.000000
2.533500 2.096448 6.716160 0.000000
2.520488 2.191657 6.588937 0.000000
2.507476 2.286866 6.461713 0.000000
2.494464 2.382074 6.334490 0.000000
2.481452 2.477283 6.207267 0.000000
2.468439 2.572491 6.080043 0.000000
2.455427 2.667700 5.952820 0.000000
2.442415 2.762908 5.825596 0.000000
2.429403 2.858117 5.698373 0.000000
2.416391 2.953326 5.571149 0.000000
2.403378 3.048534 5.443926 0.000000
2.390366 3.143743 5.316703 0.000000
2.377354 3.238951 5.189479 0.000000
2.364342 3.334160 5.062256 0.000000
2.351330 3.429368 4.935032 0.000000
2.338317 3.524577 4.807809 0.000000
2.325305 3.619786 4.680586 0.000000
2.312293 3.714994 4.553362 0.000000
2.299281 3.810203 4.426139 0.000000
2.286269 3.905411 4.298915 0.000000
2.273256 4.000620 4.171692 0.000000
2.260244 4.095828 4.044468 0.000000
2.247232 4.191037 3.917245 0.000000
2.234220 4.286246 3.790022 0.000000
2.221207 4.381454 3.662798 0.000000
2.208195 4.476663 3.535575 0.000000
2.195183 4.571871 3.408351 0.000000
2.182171 4.667080 3.281128 0.000000
2.169159 4.762289 3.153904 0.000000
2.156146 4.857497 3.026681 0.000000
2.143134 4.952706 2.899458 0.000000
2.130122 5.047914 2.772234 0.000000
2.117110 5.143123 2.645011 0.000000
2.104098 5.238331 2.517787 0.000000
2.091085 5.333540 2.390564 0.000000
2.078073 5.428749 2.263341 0.000000
2.065061 5.523957 2.136117 0.000000
2.052049 5.619166 2.008894 0.000000
2.039037 5.714374 1.881670 0.000000
2.026024 5.809583 1.754447 0.000000
2.013012 5.904791 1.627223 0.000000
2.000000 6.000000 1.500000 0.000000


==> matlabPlots/Kinodynamic_RRT/uav2.txt <==
4.000000 -3.000000 1.500000 0.000000
3.996810 -2.985429 1.524807 0.000000
3.993620 -2.970857 1.549613 0.000000
3.990430 -2.956286 1.574420 0.000000
3.987240 -2.941714 1.599227 0.000000
3.984050 -2.927143 1.624033 0.000000
3.980860 -2.912571 1.648840 0.000000
3.977670 -2.898000 1.673647 0.000000
3.974480 -2.883428 1.698453 0.000000
3.971290 -2.868857 1.723260 0.000000
3.968100 -2.854285 1.748067 0.000000
3.964910 -2.839714 1.772873 0.000000
3.961720 -2.825142 1.797680 0.000000
3.958531 -2.810571 1.822487 0.000000
3.955341 -2.795999 1.847293 0.000000
3.952151 -2.781428 1.872100 0.000000
3.948961 -2.766856 1.896907 0.000000
3.945771 -2.752285 1.921713 0.000000
3.942581 -2.737713 1.946520 0.000000
3.939391 -2.723142 1.971327 0.000000
3.936201 -2.708570 1.996133 0.000000
3.933011 -2.693999 2.020940 0.000000
3.929821 -2.679427 2.045747 0.000000
3.926631 -2.664856 2.070553 0.000000
3.923441 -2.650284 2.095360 0.000000
3.920251 -2.635713 2.120167 0.000000
3.917061 -2.621141 2.144973 0.000000
3.913871 -2.606570 2.169780 0.000000
3.910681 -2.591998 2.194587 0.000000
3.907491 -2.577427 2.219393 0.000000
3.904301 -2.562855 2.244200 0.000000
3.901111 -2.548284 2.269007 0.000000
3.897921 -2.533712 2.293813 0.000000
3.894731 -2.519141 2.318620 0.000000
3.891541 -2.504569 2.343427 0.000000
3.888351 -2.489998 2.368233 0.000000
3.885161 -2.475427 2.393040 0.000000
3.881971 -2.460855 2.417847 0.000000
3.878782 -2.446284 2.442653 0.000000
3.875592 -2.431712 2.467460 0.000000
3.872402 -2.417141 2.492267 0.000000
3.869212 -2.402569 2.517073 0.000000
3.866022 -2.387998 2.541880 0.000000
3.862832 -2.373426 2.566687 0.000000
3.859642 -2.358855 2.591493 0.000000
3.856452 -2.344283 2.616300 0.000000
3.853262 -2.329712 2.641107 0.000000
3.850072 -2.315140 2.665913 0.000000
3.846882 -2.300569 2.690720 0.000000
3.843692 -2.285997 2.715527 0.000000
3.840502 -2.271426 2.740333 0.000000
3.837312 -2.256854 2.765140 0.000000
3.834122 -2.242283 2.789947 0.000000
3.830932 -2.227711 2.814753 0.000000
3.827742 -2.213140 2.839560 0.000000
3.824552 -2.198568 2.864367 0.000000
3.821362 -2.183997 2.889173 0.000000
3.818172 -2.169425 2.913980 0.000000
3.814982 -2.154854 2.938787 0.000000
3.811792 -2.140282 2.963593 0.000000
3.808602 -2.125711 2.988400 0.000000
3.805412 -2.111139 3.013207 0.000000
3.802223 -2.096568 3.038013 0.000000
3.799033 -2.081996 3.062820 0.000000
3.795843 -2.067425 3.087627 0.000000
3.792653 -2.052853 3.112433 0.000000
3.789463 -2.038282 3.137240 0.000000
3.786273 -2.023710 3.162047 0.000000
3.783083 -2.009139 3.186853 0.000000
3.779893 -1.994567 3.211660 0.000000
3.776703 -1.979996 3.236467 0.000000
3.773513 -1.965425 3.261273 0.000000
3.770323 -1.950853 3.286080 0.000000
3.767133 -1.936282 3.310887 0.000000
3.763943 -1.921710 3.335693 0.000000
3.760753 -1.907139 3.360500 0.000000
3.757563 -1.892567 3.385307 0.000000
3.754373 -1.877996 3.410113 0.000000
3.751183 -1.863424 3.434920 0.000000
3.747993 -1.848853 3.459727 0.000000
3.744803 -1.834281 3.484533 0.000000
3.741613 -1.819710 3.509340 0.000000
3.738423 -1.805138 3.534147 0.000000
3.735233 -1.790567 3.558953 0.000000
3.732043 -1.775995 3.583760 0.000000
3.728853 -1.761424 3.608567 0.000000
3.725663 -1.746852 3.633373 0.000000
3.722474 -1.732281 3.658180 0.000000
3.719284 -1.717709 3.682987 0.000000
3.716094 -1.703138 3.707793 0.000000
3.712904 -1.688566 3.732600 0.000000
3.709714 -1.673995 3.757407 0.000000
3.706524 -1.659423 3.782213 0.000000
3.703334 -1.644852 3.807020 0.000000
3.700144 -1.630280 3.831827 0.000000
3.696954 -1.615709 3.856633 0.000000
3.693764 -1.601137 3.881440 0.000000
3.690574 -1.586566 3.906247 0.000000
3.687384 -1.571994 3.931053 0.000000
3.684194 -1.557423 3.955860 0.000000
3.684194 -1.557423 3.955860 0.000000
3.647686 -1.496182 4.092719 0.000000
3.611177 -1.434940 4.229579 0.000000
3.574669 -1.373699 4.366438 0.000000
3.538160 -1.312458 4.503297 0.000000
3.501652 -1.251217 4.640157 0.000000
3.465143 -1.189976 4.777016 0.000000
3.428635 -1.128734 4.913875 0.000000
3.392126 -1.067493 5.050735 0.000000
3.355618 -1.006252 5.187594 0.000000
3.319109 -0.945011 5.324453 0.000000
3.282601 -0.883770 5.461313 0.000000
3.246092 -0.822528 5.598172 0.000000
3.209584 -0.761287 5.735031 0.000000
3.173075 -0.700046 5.871891 0.000000
3.136567 -0.638805 6.008750 0.000000
3.100058 -0.577564 6.145609 0.000000
3.063550 -0.516322 6.282469 0.000000
3.027041 -0.455081 6.419328 0.000000
2.990533 -0.393840 6.556187 0.000000
2.954025 -0.332599 6.693047 0.000000
2.917516 -0.271357 6.829906 0.000000
2.881008 -0.210116 6.966765 0.000000
2.844499 -0.148875 7.103625 0.000000
2.807991 -0.087634 7.240484 0.000000
2.771482 -0.026393 7.377343 0.000000
2.734974 0.034849 7.514203 0.000000
2.698465 0.096090 7.651062 0.000000
2.661957 0.157331 7.787921 0.000000
2.625448 0.218572 7.924781 0.000000
2.588940 0.279813 8.061640 0.000000
2.552431 0.341055 8.198499 0.000000
2.515923 0.402296 8.335359 0.000000
2.479414 0.463537 8.472218 0.000000
2.442906 0.524778 8.609077 0.000000
2.406397 0.586019 8.745937 0.000000
2.369889 0.647261 8.882796 0.000000
2.333380 0.708502 9.019655 0.000000
2.296872 0.769743 9.156515 0.000000
2.260364 0.830984 9.293374 0.000000
2.223855 0.892226 9.430233 0.000000
2.187347 0.953467 9.567093 0.000000
2.150838 1.014708 9.703952 0.000000
2.114330 1.075949 9.840811 0.000000
2.077821 1.137190 9.977671 0.000000
2.041313 1.198432 10.114530 0.000000
2.004804 1.259673 10.251389 0.000000
1.968296 1.320914 10.388249 0.000000
1.931787 1.382155 10.525108 0.000000
1.895279 1.443396 10.661967 0.000000
1.858770 1.504638 10.798827 0.000000
1.822262 1.565879 10.935686 0.000000
1.785753 1.627120 11.072545 0.000000
1.749245 1.688361 11.209405 0.000000
1.712736 1.749602 11.346264 0.000000
1.676228 1.810844 11.483123 0.000000
1.639720 1.872085 11.619983 0.000000
1.603211 1.933326 11.756842 0.000000
1.566703 1.994567 11.893701 0.000000
1.530194 2.055809 12.030561 0.000000
1.493686 2.117050 12.167420 0.000000
1.457177 2.178291 12.304279 0.000000
1.420669 2.239532 12.441139 0.000000
1.384160 2.300773 12.577998 0.000000
1.347652 2.362015 12.714857 0.000000
1.311143 2.423256 12.851717 0.000000
1.274635 2.484497 12.988576 0.000000
1.238126 2.545738 13.125435 0.000000
1.201618 2.606979 13.262295 0.000000
1.165109 2.668221 13.399154 0.000000
1.128601 2.729462 13.536013 0.000000
1.092092 2.790703 13.672873 0.000000
1.055584 2.851944 13.809732 0.000000
1.019075 2.913185 13.946591 0.000000
0.982567 2.974427 14.083451 0.000000
0.946059 3.035668 14.220310 0.000000
0.909550 3.096909 14.357169 0.000000
0.873042 3.158150 14.494029 0.000000
0.836533 3.219392 14.630888 0.000000
0.800025 3.280633 14.767747 0.000000
0.763516 3.341874 14.904607 0.000000
0.727008 3.403115 15.041466 0.000000
0.690499 3.464356 15.178325 0.000000
0.653991 3.525598 15.315185 0.000000
0.617482 3.586839 15.452044 0.000000
0.580974 3.648080 15.588903 0.000000
0.544465 3.709321 15.725763 0.000000
0.507957 3.770562 15.862622 0.000000
0.471448 3.831804 15.999481 0.000000
0.434940 3.893045 16.136341 0.000000
0.398431 3.954286 16.273200 0.000000
0.361923 4.015527 16.410059 0.000000
0.325414 4.076768 16.546919 0.000000
0.288906 4.138010 16.683778 0.000000
0.252398 4.199251 16.820637 0.000000
0.215889 4.260492 16.957497 0.000000
0.179381 4.321733 17.094356 0.000000
0.142872 4.382975 17.231215 0.000000
0.106364 4.444216 17.368075 0.000000
0.069855 4.505457 17.504934 0.000000
0.069855 4.505457 17.504934 0.000000
0.078288 4.539204 17.447141 0.000000
0.086721 4.572951 17.389347 0.000000
0.095154 4.606697 17.331554 0.000000
0.103587 4.640444 17.273761 0.000000
0.112020 4.674191 17.215968 0.000000
0.120453 4.707938 17.158175 0.000000
0.128886 4.741685 17.100381 0.000000
0.137319 4.775431 17.042588 0.000000
0.145752 4.809178 16.984795 0.000000
0.154185 4.842925 16.927002 0.000000
0.162618 4.876672 16.869209 0.000000
0.171051 4.910419 16.811415 0.000000
0.179484 4.944165 16.753622 0.000000
0.187917 4.977912 16.695829 0.000000
0.196350 5.011659 16.638036 0.000000
0.204783 5.045406 16.580243 0.000000
0.213216 5.079153 16.522449 0.000000
0.221649 5.112900 16.464656 0.000000
0.230082 5.146646 16.406863 0.000000
0.238515 5.180393 16.349070 0.000000
0.246949 5.214140 16.291277 0.000000
0.255382 5.247887 16.233483 0.000000
0.263815 5.281634 16.175690 0.000000
0.272248 5.315380 16.117897 0.000000
0.280681 5.349127 16.060104 0.000000
0.289114 5.382874 16.002311 0.000000
0.297547 5.416621 15.944517 0.000000
0.305980 5.450368 15.886724 0.000000
0.314413 5.484114 15.828931 0.000000
0.322846 5.517861 15.771138 0.000000
0.331279 5.551608 15.713345 0.000000
0.339712 5.585355 15.655552 0.000000
0.348145 5.619102 15.597758 0.000000
0.356578 5.652849 15.539965 0.000000
0.365011 5.686595 15.482172 0.000000
0.373444 5.720342 15.424379 0.000000
0.381877 5.754089 15.366586 0.000000
0.390310 5.787836 15.308792 0.000000
0.398743 5.821583 15.250999 0.000000
0.407176 5.855329 15.193206 0.000000
0.415609 5.889076 15.135413 0.000000
0.424042 5.922823 15.077620 0.000000
0.432475 5.956570 15.019826 0.000000
0.440908 5.990317 14.962033 0.000000
0.449341 6.024063 14.904240 0.000000
0.457774 6.057810 14.846447 0.000000
0.466207 6.091557 14.788654 0.000000
0.474640 6.125304 14.730860 0.000000
0.483073 6.159051 14.673067 0.000000
0.491506 6.192798 14.615274 0.000000
0.499939 6.226544 14.557481 0.000000
0.508372 6.260291 14.499688 0.000000
0.516805 6.294038 14.441894 0.000000
0.525238 6.327785 14.384101 0.000000
0.533671 6.361532 14.326308 0.000000
0.542104 6.395278 14.268515 0.000000
0.550537 6.429025 14.210722 0.000000
0.558970 6.462772 14.152928 0.000000
0.567403 6.496519 14.095135 0.000000
0.575836 6.530266 14.037342 0.000000
0.584269 6.564012 13.979549 0.000000
0.592702 6.597759 13.921756 0.000000
0.601135 6.631506 13.863962 0.000000
0.609568 6.665253 13.806169 0.000000
0.618001 6.699000 13.748376 0.000000
0.626434 6.732747 13.690583 0.000000
0.634867 6.766493 13.632790 0.000000
0.643300 6.800240 13.574996 0.000000
0.651733 6.833987 13.517203 0.000000
0.660166 6.867734 13.459410 0.000000
0.668599 6.901481 13.401617 0.000000
0.677032 6.935227 13.343824 0.000000
0.685465 6.968974 13.286030 0.000000
0.693898 7.002721 13.228237 0.000000
0.702331 7.036468 13.170444 0.000000
0.710764 7.070215 13.112651 0.000000
0.719197 7.103961 13.054858 0.000000
0.727630 7.137708 12.997064 0.000000
0.736063 7.171455 12.939271 0.000000
0.744496 7.205202 12.881478 0.000000
0.752930 7.238949 12.823685 0.000000
0.761363 7.272696 12.765892 0.000000
0.769796 7.306442 12.708098 0.000000
0.778229 7.340189 12.650305 0.000000
0.786662 7.373936 12.592512 0.000000
0.795095 7.407683 12.534719 0.000000
0.803528 7.441430 12.476926 0.000000
0.811961 7.475176 12.419132 0.000000
0.820394 7.508923 12.361339 0.000000
0.828827 7.542670 12.303546 0.000000
0.837260 7.576417 12.245753 0.000000
0.845693 7.610164 12.187960 0.000000
0.854126 7.643910 12.130166 0.000000
0.862559 7.677657 12.072373 0.000000
0.870992 7.711404 12.014580 0.000000
0.879425 7.745151 11.956787 0.000000
0.887858 7.778898 11.898994 0.000000
0.896291 7.812645 11.841200 0.000000
0.904724 7.846391 11.783407 0.000000
0.904724 7.846391 11.783407 0.000000
0.940242 7.783214 11.768428 0.000000
0.975760 7.720036 11.753448 0.000000
1.011278 7.656858 11.738468 0.000000
1.046796 7.593681 11.723488 0.000000
1.082314 7.530503 11.708509 0.000000
1.117832 7.467325 11.693529 0.000000
1.153349 7.404148 11.678549 0.000000
1.188867 7.340970 11.663570 0.000000
1.224385 7.277792 11.648590 0.000000
1.259903 7.214614 11.633610 0.000000
1.295421 7.151437 11.618631 0.000000
1.330939 7.088259 11.603651 0.000000
1.366457 7.025081 11.588671 0.000000
1.401975 6.961904 11.573692 0.000000
1.437493 6.898726 11.558712 0.000000
1.473011 6.835548 11.543732 0.000000
1.508529 6.772371 11.528753 0.000000
1.544047 6.709193 11.513773 0.000000
1.579565 6.646015 11.498793 0.000000
1.615083 6.582838 11.483814 0.000000
1.650601 6.519660 11.468834 0.000000
1.686119 6.456482 11.453854 0.000000
1.721637 6.393304 11.438875 0.000000
1.757155 6.330127 11.423895 0.000000
1.792673 6.266949 11.408915 0.000000
1.828191 6.203771 11.393936 0.000000
1.863709 6.140594 11.378956 0.000000
1.899227 6.077416 11.363976 0.000000
1.934744 6.014238 11.348997 0.000000
1.970262 5.951061 11.334017 0.000000
2.005780 5.887883 11.319037 0.000000
2.041298 5.824705 11.304058 0.000000
2.076816 5.761528 11.289078 0.000000
2.112334 5.698350 11.274098 0.000000
2.147852 5.635172 11.259119 0.000000
2.183370 5.571994 11.244139 0.000000
2.218888 5.508817 11.229159 0.000000
2.254406 5.445639 11.214180 0.000000
2.289924 5.382461 11.199200 0.000000
2.325442 5.319284 11.184220 0.000000
2.360960 5.256106 11.169241 0.000000
2.396478 5.192928 11.154261 0.000000
2.431996 5.129751 11.139281 0.000000
2.467514 5.066573 11.124302 0.000000
2.503032 5.003395 11.109322 0.000000
2.538550 4.940218 11.094342 0.000000
2.574068 4.877040 11.079363 0.000000
2.609586 4.813862 11.064383 0.000000
2.645104 4.750684 11.049403 0.000000
2.680622 4.687507 11.034424 0.000000
2.716140 4.624329 11.019444 0.000000
2.751657 4.561151 11.004464 0.000000
2.787175 4.497974 10.989485 0.000000
2.822693 4.434796 10.974505 0.000000
2.858211 4.371618 10.959525 0.000000
2.893729 4.308441 10.944546 0.000000
2.929247 4.245263 10.929566 0.000000
2.964765 4.182085 10.914586 0.000000
3.000283 4.118908 10.899607 0.000000
3.035801 4.055730 10.884627 0.000000
3.071319 3.992552 10.869647 0.000000
3.106837 3.929374 10.854668 0.000000
3.142355 3.866197 10.839688 0.000000
3.177873 3.803019 10.824708 0.000000
3.213391 3.739841 10.809729 0.000000
3.248909 3.676664 10.794749 0.000000
3.284427 3.613486 10.779769 0.000000
3.319945 3.550308 10.764790 0.000000
3.355463 3.487131 10.749810 0.000000
3.390981 3.423953 10.734830 0.000000
3.426499 3.360775 10.719851 0.000000
3.462017 3.297598 10.704871 0.000000
3.497535 3.234420 10.689891 0.000000
3.533052 3.171242 10.674912 0.000000
3.568570 3.108065 10.659932 0.000000
3.604088 3.044887 10.644952 0.000000
3.639606 2.981709 10.629973 0.000000
3.675124 2.918531 10.614993 0.000000
3.710642 2.855354 10.600013 0.000000
3.746160 2.792176 10.585034 0.000000
3.781678 2.728998 10.570054 0.000000
3.817196 2.665821 10.555074 0.000000
3.852714 2.602643 10.540095 0.000000
3.888232 2.539465 10.525115 0.000000
3.923750 2.476288 10.510135 0.000000
3.959268 2.413110 10.495155 0.000000
3.994786 2.349932 10.480176 0.000000
4.030304 2.286755 10.465196 0.000000
4.065822 2.223577 10.450216 0.000000
4.101340 2.160399 10.435237 0.000000
4.136858 2.097221 10.420257 0.000000
4.172376 2.034044 10.405277 0.000000
4.207894 1.970866 10.390298 0.000000
4.243412 1.907688 10.375318 0.000000
4.278930 1.844511 10.360338 0.000000
4.314447 1.781333 10.345359 0.000000
4.349965 1.718155 10.330379 0.000000
4.385483 1.654978 10.315399 0.000000
4.421001 1.591800 10.300420 0.000000
4.421001 1.591800 10.300420 0.000000
4.416749 1.545418 10.211527 0.000000
4.412496 1.499036 10.122634 0.000000
4.408244 1.452654 10.033740 0.000000
4.403991 1.406273 9.944847 0.000000
4.399739 1.359891 9.855954 0.000000
4.395486 1.313509 9.767061 0.000000
4.391234 1.267127 9.678168 0.000000
4.386981 1.220745 9.589275 0.000000
4.382728 1.174364 9.500382 0.000000
4.378476 1.127982 9.411488 0.000000
4.374223 1.081600 9.322595 0.000000
4.369971 1.035218 9.233702 0.000000
4.365718 0.988836 9.144809 0.000000
4.361466 0.942454 9.055916 0.000000
4.357213 0.896073 8.967023 0.000000
4.352961 0.849691 8.878130 0.000000
4.348708 0.803309 8.789237 0.000000
4.344456 0.756927 8.700343 0.000000
4.340203 0.710545 8.611450 0.000000
4.335951 0.664164 8.522557 0.000000
4.331698 0.617782 8.433664 0.000000
4.327445 0.571400 8.344771 0.000000
4.323193 0.525018 8.255878 0.000000
4.318940 0.478636 8.166985 0.000000
4.314688 0.432254 8.078092 0.000000
4.310435 0.385873 7.989198 0.000000
4.306183 0.339491 7.900305 0.000000
4.301930 0.293109 7.811412 0.000000
4.297678 0.246727 7.722519 0.000000
4.293425 0.200345 7.633626 0.000000
4.289173 0.153964 7.544733 0.000000
4.284920 0.107582 7.455840 0.000000
4.280668 0.061200 7.366947 0.000000
4.276415 0.014818 7.278053 0.000000
4.272162 -0.031564 7.189160 0.000000
4.267910 -0.077946 7.100267 0.000000
4.263657 -0.124327 7.011374 0.000000
4.259405 -0.170709 6.922481 0.000000
4.255152 -0.217091 6.833588 0.000000
4.250900 -0.263473 6.744695 0.000000
4.246647 -0.309855 6.655801 0.000000
4.242395 -0.356236 6.566908 0.000000
4.238142 -0.402618 6.478015 0.000000
4.233890 -0.449000 6.389122 0.000000
4.229637 -0.495382 6.300229 0.000000
4.225385 -0.541764 6.211336 0.000000
4.221132 -0.588146 6.122443 0.000000
4.216879 -0.634527 6.033550 0.000000
4.212627 -0.680909 5.944656 0.000000
4.208374 -0.727291 5.855763 0.000000
4.204122 -0.773673 5.766870 0.000000
4.199869 -0.820055 5.677977 0.000000
4.195617 -0.866436 5.589084 0.000000
4.191364 -0.912818 5.500191 0.000000
4.187112 -0.959200 5.411298 0.000000
4.182859 -1.005582 5.322405 0.000000
4.178607 -1.051964 5.233511 0.000000
4.174354 -1.098345 5.144618 0.000000
4.170102 -1.144727 5.055725 0.000000
4.165849 -1.191109 4.966832 0.000000
4.161596 -1.237491 4.877939 0.000000
4.157344 -1.283873 4.789046 0.000000
4.153091 -1.330255 4.700153 0.000000
4.148839 -1.376636 4.611260 0.000000
4.144586 -1.423018 4.522366 0.000000
4.140334 -1.469400 4.433473 0.000000
4.136081 -1.515782 4.344580 0.000000
4.131829 -1.562164 4.255687 0.000000
4.127576 -1.608545 4.166794 0.000000
4.123324 -1.654927 4.077901 0.000000
4.119071 -1.701309 3.989008 0.000000
4.114819 -1.747691 3.900114 0.000000
4.110566 -1.794073 3.811221 0.000000
4.106313 -1.840455 3.722328 0.000000
4.102061 -1.886836 3.633435 0.000000
4.097808 -1.933218 3.544542 0.000000
4.093556 -1.979600 3.455649 0.000000
4.089303 -2.025982 3.366756 0.000000
4.085051 -2.072364 3.277863 0.000000
4.080798 -2.118745 3.188969 0.000000
4.076546 -2.165127 3.100076 0.000000
4.072293 -2.211509 3.011183 0.000000
4.068041 -2.257891 2.922290 0.000000
4.063788 -2.304273 2.833397 0.000000
4.059536 -2.350655 2.744504 0.000000
4.055283 -2.397036 2.655611 0.000000
4.051030 -2.443418 2.566718 0.000000
4.046778 -2.489800 2.477824 0.000000
4.042525 -2.536182 2.388931 0.000000
4.038273 -2.582564 2.300038 0.000000
4.034020 -2.628945 2.211145 0.000000
4.029768 -2.675327 2.122252 0.000000
4.025515 -2.721709 2.033359 0.000000
4.021263 -2.768091 1.944466 0.000000
4.017010 -2.814473 1.855573 0.000000
4.012758 -2.860855 1.766679 0.000000
4.008505 -2.907236 1.677786 0.000000
4.004253 -2.953618 1.588893 0.000000
4.000000 -3.000000 1.500000 0.000000


==> matlabPlots/Long_Range_Inspection/acceleration_UAV42_x.txt <==
0.010177 -0.058422
1.010075 -0.024876
2.009796 -0.080683
3.009816 -0.126082
4.009782 -0.147966
5.009784 -0.101511
6.009813 -0.215388
7.009982 -0.225430
8.009879 -0.392276
9.009881 -0.162789
10.010019 0.037905
11.009772 -0.002129
12.009735 1.091182
13.009852 0.621359
14.009704 0.435917
15.009695 -0.589294
16.009746 -0.246330
17.009883 0.173162
18.009944 0.337795
19.009926 0.392178
20.009728 0.224266
21.009863 0.288863
22.009812 0.135894
23.009765 0.300241
24.009785 0.420230
25.010045 0.985668
26.009808 -0.554888
27.009950 -0.252400
28.009882 0.047151
29.009811 0.223769
30.010195 0.999475
31.009850 0.526983
32.009879 1.083763
33.009844 0.633201
34.009822 0.544093
35.010232 0.273467
36.009728 0.124733
37.009841 0.535197
38.009807 -0.041382
39.009795 0.207038
40.009770 0.091979
41.009771 0.152633
42.009840 0.072100
43.009936 0.116279
44.009709 0.315410
45.009921 0.164460
46.009755 0.397209
47.009804 0.311990
48.009750 0.403809
49.009747 0.195226
50.009836 0.432602
51.009791 0.195393
52.009784 -0.288216
53.009777 -0.661555
54.009720 -1.231177
55.009757 -1.098208
56.009736 -0.782551
57.009921 -0.318704
58.009782 -0.165338
59.009781 0.301651
60.010026 -0.118365
61.009761 0.216415
62.009798 -0.038286
63.009865 0.003682
64.009860 -0.087958
65.009873 0.193000
66.009970 0.350355
67.009737 0.254323
68.009753 0.226878
69.009684 0.227803
70.009793 0.299470
71.009780 0.357864
72.009780 0.299470
73.009780 0.357864
74.009780 0.299470
75.009816 -0.920486
76.509854 -1.201428
77.009815 -0.576539
78.009920 -0.182037
79.010060 -0.057735
80.009891 0.081675
81.009924 0.191606
82.009855 0.145498
83.009800 0.283402
84.009811 0.227197
85.009839 0.091859
86.009891 0.035658
87.009780 0.206186
88.010164 0.091457
89.009833 0.051940
90.009714 0.074495
91.009868 -0.097606
92.009894 0.000741
93.009962 -0.066594
94.009900 0.086580
95.009788 0.209179
96.009919 -0.062816
97.009968 0.168375
98.009894 0.057054
99.009990 0.205435
100.009933 0.131642
101.009909 0.295076
102.009869 0.022396
103.009863 0.650191
104.009898 0.796405
105.009839 0.704825
106.009777 0.465838
107.009969 0.388960
108.009940 -0.156428
109.009805 0.427638
110.009802 0.172591



==> matlabPlots/Long_Range_Inspection/acceleration_UAV42_y.txt <==
0.010177 -0.014585
1.010075 0.112086
2.009796 0.139721
3.009816 0.153748
4.009782 0.933805
5.009784 0.874981
6.009813 1.135475
7.009982 0.719001
8.009879 0.314768
9.009881 0.254683
10.010019 0.592767
11.009772 0.123034
12.009735 -0.003485
13.009852 0.414817
14.009704 -0.467505
15.009695 -0.234355
16.009746 -0.098167
17.009883 0.285052
18.009944 0.220726
19.009926 0.277297
20.009728 0.147751
21.009863 0.123035
22.009812 0.027219
23.009765 0.043531
24.009785 0.196924
25.010045 -0.047889
26.009808 -0.218915
27.009950 -0.533424
28.009882 0.221697
29.009811 -0.308676
30.010195 0.034883
31.009850 0.201836
32.009879 -0.316417
33.009844 -0.390179
34.009822 -0.336325
35.010232 0.029959
36.009728 -0.033357
37.009841 0.395490
38.009807 -0.035514
39.009795 0.062141
40.009770 -0.029176
41.009771 -0.022071
42.009840 0.056924
43.009936 -0.099187
44.009709 -0.368319
45.009921 -0.229132
46.009755 -0.512895
47.009804 -0.497018
48.009750 -0.555615
49.009747 -0.430463
50.009836 -0.549996
51.009791 -0.501553
52.009784 0.181079
53.009777 -0.269942
54.009720 -0.199737
55.009757 -0.243311
56.009736 -0.558000
57.009921 -1.016970
58.009782 -0.853862
59.009781 -0.890907
60.010026 -0.761704
61.009761 -0.847545
62.009798 -0.817500
63.009865 -0.504905
64.009860 -0.515643
65.009873 -0.664546
66.009970 -0.387909
67.009737 -0.251863
68.009753 -0.403643
69.009684 -0.314254
70.009793 -0.036149
71.009780 -0.211032
72.009816 -0.499416
73.009854 -0.529568
74.009815 0.041266
75.009920 -0.294188
76.010060 -0.306732
77.009891 -0.110913
78.009924 -0.583405
79.009855 -0.196720
80.009800 -0.439335
81.009811 -0.334145
82.009839 -0.441943
83.009891 -0.279980
84.009780 -0.245820
85.010164 0.182638
86.009833 -0.326445
87.009714 -0.160921
88.009868 -0.005408
89.009894 0.087576
90.009962 0.028471
91.009900 -0.007583
92.009788 -0.499385
93.009919 -0.548296
94.009968 -0.482556
95.009894 -0.360659
96.009990 -0.659841
97.009933 -0.392210
98.009909 -0.425995
99.009869 0.013972
100.009863 1.065612
101.009898 0.627387
102.009839 0.295153
103.009777 -0.142911
104.009969 0.028534
105.009940 0.119658
106.009805 -0.008023
107.009802 -0.069833
108.009801 0.018222
109.009921 0.116852
110.009970 0.004426



==> matlabPlots/Long_Range_Inspection/acceleration_UAV42_z.txt <==
0.010177 0.168650
1.010075 0.253780
2.009796 0.215027
3.009816 0.166650
4.009782 0.080355
5.009784 0.033569
6.009813 0.002865
7.009982 -0.057915
8.009879 -0.174263
9.009881 -0.250393
10.010019 -0.345780
11.009772 -0.388618
12.009735 -0.386202
13.009852 -0.565798
14.009704 -0.565510
15.009695 -0.395742
16.009746 -0.277928
17.009883 -0.190645
18.009944 -0.067391
19.009926 0.081581
20.009728 0.191309
21.009863 0.243247
22.009812 0.268489
23.009765 0.219663
24.009785 0.188315
25.010045 0.186260
26.009808 0.120336
27.009950 0.127864
28.009882 0.124327
29.009811 0.052460
30.010195 -0.187174
31.009850 -0.061409
32.009879 0.055236
33.009844 -0.030358
34.009822 0.060565
35.010232 -0.076962
36.009728 -0.166575
37.009841 -0.411580
38.009807 -0.648117
39.009795 -0.722383
40.009770 -0.779747
41.009771 -0.775760
42.009840 -0.696173
43.009936 -0.416430
44.009709 -0.143211
45.009921 0.202442
46.009755 0.333400
47.009804 0.426952
48.009750 0.374926
49.009747 0.208647
50.009836 0.109398
51.009791 -0.160201
52.009784 -0.072983
53.009777 -0.241635
54.009720 -0.206592
55.009757 -0.261213
56.009736 -0.261550
57.009921 -0.079027
58.009782 0.123039
59.009781 0.256818
60.010026 0.332099
61.009761 0.446735
62.009798 0.494905
63.009865 0.552303
64.009860 0.495247
65.009873 0.404971
66.009970 0.473229
67.009737 0.250587
68.009753 0.262404
69.009684 0.081945
70.009793 -0.172608
71.009780 -0.063539
72.009816 -0.133559
73.009854 -0.130369
74.009815 -0.108377
75.009920 -0.219115
76.010060 -0.187119
77.009891 -0.410842
78.009924 -0.481873
79.009855 -0.439576
80.009800 -0.405599
81.009811 -0.258227
82.009839 -0.154005
83.009891 -0.054462
84.009780 -0.003338
85.010164 0.103554
86.009833 0.100337
87.009714 0.092994
88.009868 0.085970
89.009894 0.011866
90.009962 -0.027720
91.009900 -0.040213
92.009788 -0.175147
93.009919 -0.203200
94.009968 -0.250394
95.009894 -0.217731
96.009990 -0.296808
97.009933 -0.169556
98.009909 -0.129408
99.009869 0.094035
100.009863 0.263715
101.009898 0.100637
102.009839 0.010574
103.009777 -0.116991
104.009969 -0.083065
105.009940 -0.017643
106.009805 -0.000189
107.009802 -0.000167
108.009801 -0.001572
109.009921 -0.000350
110.009970 0.021188



==> matlabPlots/Long_Range_Inspection/acceleration_UAV53_x.txt <==
0.003284 -0.261591
1.004314 0.185655
2.003500 -0.157632
3.003774 0.031300
4.003365 -0.129898
5.003154 0.158268
6.003075 1.347475
7.003226 0.664352
8.003162 -0.192142
9.003180 0.429422
10.003129 -0.886914
11.003269 -0.101326
12.003185 0.079190
13.003216 0.280419
14.003451 -0.174831
15.003326 -0.000935
16.003812 -0.080667
17.003357 -0.272737
18.003620 0.171701
19.003356 0.045445
20.003226 -0.328606
21.003337 -0.017765
22.003381 -0.760992
23.003343 0.424166
24.003291 0.021123
25.003312 -0.080323
26.003331 -0.073125
27.003570 0.055968
28.003562 -0.660258
29.003414 -0.569204
30.003379 -1.292676
31.003609 -0.971082
32.003647 -0.740698
33.003596 -0.494004
34.003401 -0.177186
35.003318 -0.765750
36.003460 0.068768
37.003337 -0.211573
38.004249 -0.462325
39.003538 -0.299292
40.003369 -0.650607
41.003332 -0.877272
42.003328 -0.852332
43.003459 -0.585725
44.003464 0.000809
45.003572 0.393472
46.003408 -0.677816
47.003336 -0.400495
48.003264 0.047732
49.003385 -0.255607
50.003876 -0.221130
51.003770 -0.439566
52.003328 -0.163958
53.003557 -0.015806
54.003547 -0.263527
55.003282 1.476181
56.003278 0.794851
57.003666 0.524657
58.003358 0.231808
59.003205 0.420213
60.003477 0.173113
61.003232 0.168082
62.003446 0.057901
63.004294 0.173120
64.003712 0.270873
65.003292 0.121334
66.003317 -0.192679
67.003737 -0.145602
68.003754 0.131272
69.003301 -0.091870
70.003219 0.013782
71.003361 -0.208182
72.003463 -0.125975
73.003343 0.138384
74.003495 0.026517
75.003455 -0.463529
76.003250 1.800230
77.003272 0.740492
78.003330 0.297597
79.003365 0.491828
80.003370 0.276062
81.003425 0.340737
82.003379 0.316252
83.003446 0.546279
84.003413 0.470636
85.004420 0.449642
86.003400 0.180947
87.003439 0.057478
88.003373 0.206305
89.003303 0.202181
90.003417 0.259915
91.003429 0.251312
92.003343 -0.026414
93.003556 0.332713
94.003423 -0.009014
95.003395 -0.000849
96.003621 -0.172695
97.003522 -0.014869
98.003375 -0.540807
99.003326 -0.305078
100.003365 -0.714055
101.003326 -0.153270
102.003395 -0.432935
103.003346 -0.303612
104.003423 -0.287952
105.003294 -0.218901
106.003381 -0.398664
107.003393 0.095356
108.003460 -0.137757
109.003448 -0.256973
110.003348 -0.131504



==> matlabPlots/Long_Range_Inspection/acceleration_UAV53_y.txt <==
0.003284 -0.493032
1.004314 0.094441
2.003500 -0.221810
3.003774 -0.238623
4.003365 -0.206214
5.003154 0.395610
6.003075 -0.646677
7.003226 -0.673178
8.003162 -0.951419
9.003180 -0.436433
10.003129 -0.067439
11.003269 0.034296
12.003185 0.844982
13.003216 0.301770
14.003451 0.379967
15.003326 0.203804
16.003812 -0.110772
17.003357 -0.002161
18.003620 0.080880
19.003356 0.231761
20.003226 -0.716271
21.003337 -0.016957
22.003381 -0.428056
23.003343 0.384167
24.003291 0.211878
25.003312 -0.012884
26.003331 -0.372107
27.003570 -0.072618
28.003562 -0.109582
29.003414 -0.134419
30.003379 -0.117235
31.003609 -1.233347
32.003647 -0.191556
33.003596 -0.049391
34.003401 -0.320269
35.003318 -1.347971
36.003460 -0.146446
37.003337 -0.296149
38.004249 -0.868421
39.003538 -0.371532
40.003369 0.686732
41.003332 -0.141778
42.003328 0.399383
43.003459 0.431562
44.003464 0.461341
45.003572 0.556112
46.003408 -0.059897
47.003336 0.261393
48.003264 0.594110
49.003385 0.073678
50.003876 -0.670698
51.003770 -0.185694
52.003328 -1.196099
53.003557 0.158080
54.003547 0.206264
55.003282 0.506698
56.003278 0.557620
57.003666 0.525668
58.003358 0.053734
59.003205 0.310267
60.003477 0.348544
61.003232 -0.015969
62.003446 0.045780
63.004294 0.224791
64.003712 0.302992
65.003292 0.018669
66.003317 -0.303257
67.003737 -0.164068
68.003754 0.113801
69.003301 0.106384
70.003219 -0.082027
71.003361 -0.491894
72.003463 0.543183
73.003343 0.500496
74.003495 0.159610
75.003455 -0.086829
76.003250 1.094420
77.003272 1.526054
78.003330 0.290488
79.003365 0.888817
80.003370 0.541656
81.003425 0.201790
82.003379 0.108918
83.003446 0.335084
84.003413 -0.160733
85.004420 0.456107
86.003400 0.059080
87.003439 -0.356235
88.003373 0.090699
89.003303 0.309139
90.003417 0.839270
91.003429 -0.267796
92.003343 0.031410
93.003556 0.361355
94.003423 0.206334
95.003395 0.233470
96.003621 0.670611
97.003522 0.892219
98.003375 0.134036
99.003326 -0.085116
100.003365 -1.503706
101.003326 -0.366187
102.003395 -0.044687
103.003346 -0.260344
104.003423 -0.375558
105.003294 -0.430412
106.003381 -0.016335
107.003393 0.118599
108.003460 0.207579
109.003448 0.214265
110.003348 -0.621350



==> matlabPlots/Long_Range_Inspection/acceleration_UAV53_z.txt <==
0.003284 -0.104548
1.004314 -0.390652
2.003500 -0.479755
3.003774 -0.448270
4.003365 -0.304656
5.003154 0.008538
6.003075 0.480888
7.003226 0.557634
8.003162 0.635609
9.003180 0.536634
10.003129 -0.148734
11.003269 0.085596
12.003185 -0.071715
13.003216 -0.266115
14.003451 -0.400246
15.003326 -0.433604
16.003812 -0.454671
17.003357 -0.380955
18.003620 -0.331128
19.003356 -0.286881
20.003226 -0.310841
21.003337 -0.220767
22.003381 -0.403450
23.003343 -0.146550
24.003291 -0.234622
25.003312 -0.222151
26.003331 -0.200334
27.003570 -0.181984
28.003562 -0.631911
29.003414 -0.497121
30.003379 -0.082227
31.003609 -0.160525
32.003647 0.027900
33.003596 0.016694
34.003401 -0.080535
35.003318 -0.138918
36.003460 0.002861
37.003337 -0.005216
38.004249 0.064671
39.003538 0.007645
40.003369 -0.503692
41.003332 -0.572180
42.003328 -0.269683
43.003459 -0.200125
44.003464 0.226668
45.003572 0.054959
46.003408 -0.552391
47.003336 -0.359817
48.003264 -0.189265
49.003385 0.049891
50.003876 0.484225
51.003770 0.635816
52.003328 0.643671
53.003557 0.701507
54.003547 1.019625
55.003282 0.557787
56.003278 0.090013
57.003666 0.028735
58.003358 -0.090236
59.003205 -0.082878
60.003477 -0.044478
61.003232 0.003615
62.003446 0.037798
63.004294 0.068064
64.003712 0.078230
65.003292 0.064360
66.003317 0.336958
67.003737 -0.074511
68.003754 0.167385
69.003301 0.237126
70.003219 0.216525
71.003361 0.183959
72.003463 0.138825
73.003343 0.033951
74.003495 -0.471634
75.003455 -0.345075
76.003250 -0.141045
77.003272 -0.026068
78.003330 -0.226373
79.003365 -0.282826
80.003370 -0.320181
81.003425 -0.255533
82.003379 -0.288104
83.003446 -0.252197
84.003413 -0.248186
85.004420 -0.208683
86.003400 -0.216595
87.003439 -0.226896
88.003373 -0.176116
89.003303 -0.169951
90.003417 -0.211722
91.003429 -0.099760
92.003343 -0.065031
93.003556 -0.065279
94.003423 -0.114853
95.003395 -0.107109
96.003621 -0.185853
97.003522 -0.087577
98.003375 0.005684
99.003326 0.104503
100.003365 0.289230
101.003326 0.346318
102.003395 0.240247
103.003346 0.226587
104.003423 0.175184
105.003294 0.198003
106.003381 0.191092
107.003393 0.016871
108.003460 0.000189
109.003448 -0.000255
110.003348 -0.001665



==> matlabPlots/Long_Range_Inspection/mutual_distance.txt <==
0.0331   47.8017
3.2332   47.7837
6.1330   46.3435
8.5664   45.7583
11.0328   44.7601
13.4330   42.2291
15.8997   40.6836
18.3332   40.6836
20.7664   40.6836
23.2328   40.5962
25.6331   40.4357
28.0997   40.3893
30.5330   37.8265
32.9672   30.7214
35.4328   23.1042
37.8330   16.3507
40.3004   11.1171
42.7332    7.9177
45.1665   10.3770
47.6329   15.7750
50.0330   22.3209
52.4997   30.2643
54.9331   35.8067
57.3665   35.8090
59.8328   35.8129
62.2331   35.8165
64.7003   35.8204
67.1328   35.8227
69.5664   35.8266
72.0329   35.8171
74.4331   35.5734
76.8998   26.0113
79.3328   18.5869
81.7664   11.7737
84.2328    6.4979
86.6330    7.4464
89.0997   13.4628
91.5328   20.3905
93.9664   27.8038
96.4328   35.5965
98.8331   43.5452
101.6013   47.5959
104.8331   47.5357
108.0331   47.5357
111.0331   47.5357



==> matlabPlots/Long_Range_Inspection/norm_UAV42_MT.txt <==
0.0102    0.0321
1.0101    0.0776
2.0098    0.0723
3.0098    0.0673
4.0098    0.9003
5.0098    0.7770
6.0098    1.3357
7.0100    0.5711
8.0099    0.2833
9.0099    0.1541
10.0100    0.4724
11.0098    0.1662
12.0097    1.3398
13.0099    0.8783
14.0097    0.7284
15.0097    0.5588
16.0097    0.1476
17.0099    0.1476
18.0099    0.1674
19.0099    0.2374
20.0097    0.1087
21.0099    0.1577
22.0098    0.0913
23.0098    0.1403
24.0098    0.2508
25.0100    1.0085
26.0098    0.3703
27.0099    0.3646
28.0099    0.0668
29.0098    0.1481
30.0102    1.0352
31.0099    0.3222
32.0099    1.2777
33.0098    0.5541
34.0098    0.4128
35.0102    0.0816
36.0097    0.0444
37.0098    0.6122
38.0098    0.4230
39.0098    0.5686
40.0098    0.6173
41.0098    0.6256
42.0098    0.4931
43.0099    0.1968
44.0097    0.2557
45.0099    0.1205
46.0098    0.5320
47.0098    0.5267
48.0097    0.6123
49.0097    0.2669
50.0098    0.5016
51.0098    0.3154
52.0098    0.1212
53.0098    0.5689
54.0097    1.5984
55.0098    1.3335
56.0097    0.9922
57.0099    1.1420
58.0098    0.7716
59.0098    0.9507
60.0100    0.7045
61.0098    0.9647
62.0098    0.9147
63.0099    0.5600
64.0099    0.5189
65.0099    0.6429
66.0100    0.4972
67.0097    0.1909
68.0098    0.2833
69.0097    0.1574
70.0098    0.1208
71.0098    0.1766
72.0098    0.3569
73.0098    0.4255
74.0098    0.1031
75.0098    0.9819
76.5099    1.5725
77.0098    0.5135
78.0099    0.6057
79.0101    0.2353
80.0099    0.3642
81.0099    0.2150
82.0099    0.2402
83.0098    0.1617
84.0098    0.1121
85.0098    0.0525
86.0099    0.1179
87.0098    0.0771
88.0102    0.0158
89.0098    0.0105
90.0097    0.0071
91.0099    0.0112
92.0099    0.2801
93.0100    0.3464
94.0099    0.3031
95.0098    0.2212
96.0099    0.5274
97.0100    0.2109
98.0099    0.2015
99.0100    0.0512
100.0099    1.2224
101.0099    0.4908
102.0099    0.0877
103.0099    0.4569
104.0099    0.6420
105.0098    0.5114
106.0098    0.2171
107.0100    0.1562
108.0099    0.0248
109.0098    0.1965
110.0098    0.0303



==> matlabPlots/Long_Range_Inspection/norm_UAV53_MT.txt <==
0.0033    0.3224
1.0043    0.1960
2.0035    0.3042
3.0038    0.2589
4.0034    0.1522
5.0032    0.1816
6.0031    2.4651
7.0032    1.2055
8.0032    1.3461
9.0032    0.6629
10.0031    0.8133
11.0033    0.0188
12.0032    0.7254
13.0032    0.2405
14.0035    0.3351
15.0033    0.2295
16.0038    0.2255
17.0034    0.2195
18.0036    0.1457
19.0034    0.1381
20.0032    0.7176
21.0033    0.0493
22.0034    0.9251
23.0033    0.3490
24.0033    0.1004
25.0033    0.0560
26.0033    0.1839
27.0036    0.0415
28.0036    0.8473
29.0034    0.5892
30.0034    1.6915
31.0036    2.4899
32.0036    0.5861
33.0036    0.2468
34.0034    0.1405
35.0033    2.4227
36.0035    0.0262
37.0033    0.1325
38.0042    0.9721
39.0035    0.2277
40.0034    1.1486
41.0033    1.1171
42.0033    0.9587
43.0035    0.5694
44.0035    0.2642
45.0036    0.4671
46.0034    0.7682
47.0033    0.3582
48.0033    0.3911
49.0034    0.0733
50.0039    0.7332
51.0038    0.6320
52.0033    1.8718
53.0036    0.5174
54.0035    1.1516
55.0033    2.7470
56.0033    0.9508
57.0037    0.5524
58.0034    0.0648
59.0032    0.2797
60.0035    0.1534
61.0032    0.0285
62.0034    0.0069
63.0043    0.0851
64.0037    0.1713
65.0033    0.0192
66.0033    0.2426
67.0037    0.0537
68.0038    0.0582
69.0033    0.0760
70.0032    0.0538
71.0034    0.3191
72.0035    0.3302
73.0033    0.2708
74.0035    0.2486
75.0035    0.3415
76.0032    4.4585
77.0033    2.8778
78.0033    0.2242
79.0034    1.1119
80.0034    0.4721
81.0034    0.2221
82.0034    0.1949
83.0034    0.4743
84.0034    0.3089
85.0044    0.4538
86.0034    0.0831
87.0034    0.1817
88.0034    0.0818
89.0033    0.1653
90.0034    0.8168
91.0034    0.1448
92.0033    0.0059
93.0036    0.2455
94.0034    0.0558
95.0034    0.0660
96.0036    0.5141
97.0035    0.8039
98.0034    0.3105
99.0033    0.1112
100.0034    2.8547
101.0033    0.2775
102.0034    0.2471
103.0033    0.2113
104.0034    0.2546
105.0033    0.2724
106.0034    0.1957
107.0034    0.0234
108.0035    0.0621
109.0034    0.1119
110.0033    0.4034



==> matlabPlots/Long_Range_Inspection/position_UAV42_x.txt <==
0.016802 -3.017025
3.049891 -3.017804
5.483135 -3.100484
7.930841 -3.479214
10.349789 -4.171967
12.816585 -2.979057
15.249782 -1.595064
17.683157 -1.595064
20.130833 -1.595064
22.550015 -1.595064
25.016830 -1.430326
27.449792 -1.387226
29.883147 -0.743743
32.330954 2.516508
34.750190 6.633392
37.216456 10.423369
39.649792 14.006239
42.083127 17.615816
44.530909 21.370303
46.949792 25.670999
49.417151 30.391427
51.830903 35.255060
54.283126 37.949670
56.730901 37.948011
59.149820 37.946372
61.616424 37.944707
64.049792 37.943055
66.483127 37.941409
68.930877 37.939750
71.351963 37.939750
74.816456 37.763667
77.230867 29.645249
78.683188 25.703090
81.130864 22.030520
83.550232 18.595387
86.016458 15.129463
88.430885 11.610073
90.883482 7.871390
93.330882 4.377295
95.749811 1.268251
98.217147 -1.473625
100.630847 -2.979975
103.183194 -2.923272
106.383142 -2.923272
109.616423 -2.923272
110.616423 -2.923272



==> matlabPlots/Long_Range_Inspection/position_UAV42_y.txt <==
0.016802 -9.802043
3.049891 -9.773241
5.483135 -7.184859
7.930841 -3.254212
10.349789 0.563290
12.816585 3.943065
15.249782 4.737329
17.683157 4.737329
20.130833 4.737329
22.550015 4.737329
25.016830 4.710633
27.449792 4.665387
29.883147 4.986834
32.330954 6.037716
34.750190 6.065170
37.216456 6.970130
39.649792 8.258265
42.083127 9.449431
44.530909 10.395203
46.949792 10.017556
49.417151 8.861323
51.830903 7.236627
54.283126 6.882613
56.730901 6.870572
59.149820 6.858679
61.616424 6.846589
64.049792 6.834597
66.483127 6.822655
68.930877 6.810614
71.351963 6.732238
73.816456 6.365495
76.230867 6.266378
78.683188 5.736342
81.130864 4.609101
83.550232 3.069298
86.016458 1.446473
88.430885 0.093322
90.883482 -0.887466
93.330882 -2.410074
95.749811 -4.672248
98.217147 -7.746385
100.630847 -9.791089
103.183194 -9.764932
106.383142 -9.764932
109.616423 -9.764932
110.616423 -9.764932



==> matlabPlots/Long_Range_Inspection/position_UAV42_z.txt <==
0.016467 1.500000
3.183947 1.500036
5.630914 1.851639
8.049843 2.381437
10.516463 2.911187
12.930840 3.593359
15.383171 3.993537
17.816456 3.993537
20.249789 3.993537
22.716452 3.993537
25.130865 3.993537
27.583148 3.997596
30.019922 3.942224
32.450237 3.021730
34.916992 2.439837
37.330858 2.340743
39.783496 2.336688
42.216463 2.337009
44.649988 2.336382
47.116431 2.333899
49.530868 2.336875
51.983134 2.537730
54.416453 3.548500
56.849783 4.206831
59.316457 4.206831
61.730891 4.206831
64.183199 4.206831
66.616434 4.257082
69.052968 4.256946
71.516533 4.256946
73.930898 4.256946
76.383136 2.337973
78.821129 2.326717
81.249935 2.333036
83.716586 2.336902
86.130838 2.345376
88.583399 2.352279
91.016505 2.347432
93.449791 2.356503
95.883166 2.316314
98.330829 1.974549
100.783141 1.499369
103.217125 1.498456
106.383145 1.498456
109.616967 1.498456



==> matlabPlots/Long_Range_Inspection/position_UAV53_x.txt <==
0.033096 33.560455
3.233177 33.560455
6.133024 33.799437
8.566388 36.543386
11.032792 37.871790
13.433031 37.792371
15.899699 37.792371
18.333152 37.792371
20.766412 37.792371
23.232804 37.774060
25.633086 37.757319
28.099717 37.736765
30.533018 35.861821
32.967206 32.446811
35.432846 29.292362
37.833043 26.773247
40.300368 24.115202
42.733229 20.584840
45.166462 17.002853
47.632882 12.929835
50.032998 9.421857
52.499707 5.861543
54.933081 3.108023
57.366495 3.102195
59.832814 3.096320
62.233123 3.090587
64.700287 3.084688
67.132831 3.078883
69.566410 3.073079
72.032884 3.067180
74.433080 3.061447
76.899752 4.552182
79.332827 7.468088
81.766387 10.267927
84.232818 13.557328
86.632992 16.982798
89.099715 20.501506
91.532837 24.055992
93.966398 27.561155
96.432814 30.664744
98.833114 32.797631
101.601255 33.483981
104.833075 33.483981
108.033080 33.483981
111.033080 33.483981



==> matlabPlots/Long_Range_Inspection/position_UAV53_y.txt <==
0.033096 20.972751
3.233177 20.972751
6.133024 20.851881
8.566388 18.912643
11.032792 15.840746
13.433031 14.920629
15.899699 14.920629
18.333152 14.920629
20.766412 14.920629
23.232804 14.640024
25.633086 14.676491
28.099717 14.693496
30.533018 14.428141
32.967206 12.926357
35.432846 10.575844
37.833043 7.082576
40.300368 3.632429
42.733229 2.265952
45.166462 1.013868
47.632882 0.717410
50.032998 1.216328
52.499707 0.033425
54.933081 -1.358499
57.366495 -1.369307
59.832814 -1.380204
62.233123 -1.390835
64.700287 -1.401777
67.132831 -1.412541
69.566410 -1.423304
72.032884 -1.434246
74.433080 -1.444877
76.899752 -0.583866
79.332827 2.136629
81.766387 5.121471
84.232818 7.173059
86.632992 8.658572
89.099715 10.202201
91.532837 11.515347
93.966398 12.937760
96.432814 15.400999
98.833114 19.116771
101.601255 20.798969
104.833075 20.798969
108.033080 20.798969
111.033080 20.798969



==> matlabPlots/Long_Range_Inspection/position_UAV53_z.txt <==
0.033096 1.500000
3.233177 1.500000
6.133024 1.610214
8.566388 3.185429
11.032792 4.456596
13.433031 4.288289
15.899699 4.288289
18.333152 4.288289
20.766412 4.288289
23.232804 4.246947
25.633086 4.228791
28.099717 4.215182
30.533018 2.622865
32.967206 2.293244
35.432846 2.273771
37.833043 2.223826
40.300368 2.298422
42.733229 0.829617
45.166462 1.563532
47.632882 2.474014
50.032998 2.102004
52.499707 2.285107
54.933081 3.037970
57.366495 3.810096
59.832814 3.810096
62.233123 3.810096
64.700287 3.810096
67.132831 4.031778
69.566410 4.004378
72.032884 3.984014
74.433080 3.785782
76.899752 2.369263
79.332827 2.323461
81.766387 2.337634
84.232818 2.342302
86.632992 2.338919
89.099715 2.336843
91.532837 2.333707
93.966398 2.309238
96.432814 2.172005
98.833114 1.782760
101.601255 1.528779
104.833075 1.528779
108.033080 1.528779
111.033080 1.528779




==> matlabPlots/Long_Range_Inspection/rho_goal_UAV42.txt <==
0.0168  -24.2228
3.0499  -24.2228
5.4831  -24.2228
7.9308  -24.2228
10.3498  -24.1019
12.8166  -22.1626
15.2498  -19.0907
17.6832  -18.1706
20.1308  -18.1706
22.5500  -18.1706
25.0168  -18.1706
27.4498  -17.8900
28.8831  -17.9265
28.9910  -17.9435
29.1502  -17.6781
29.4165  -24.6968
39.6498  -21.5424
42.0831  -19.0232
44.5309  -16.3652
46.9498  -12.8348
49.4172   -9.2529
51.8309   -5.1798
54.2831   -4.4663
56.7309   -3.2834
59.1498   -4.1420
61.6164   -4.1478
64.0498   -4.1537
66.4831   -4.1594
68.9309   -4.1653
75.3520   -4.1711
75.8165  -42.6769
77.2309  -42.6828
78.6832  -42.6886
81.1309  -41.1978
83.5502  -38.2819
86.0165  -35.4821
88.4309  -32.1927
90.8835  -28.7672
93.3309  -25.2485
95.7498  -21.6940
98.2171  -18.1888
100.6308  -15.0853
103.1832  -14.8668
106.3831  -16.5490
109.6164  -16.5490
110.6164  -16.5490



==> matlabPlots/Long_Range_Inspection/rho_goal_UAV53.txt <==
0.0168  -13.0520
3.0499  -13.0520
5.4831  -13.0520
7.9308  -13.0232
10.3498  -10.4706
12.8166  -10.7292
15.2498  -11.4220
17.6832  -10.2291
20.1308   -8.8451
22.5500   -8.8451
25.0168   -8.8451
27.4498   -8.8451
28.8831   -8.6803
29.2165  -44.4835
37.6498  -40.3666
42.0831  -36.5766
44.5309  -32.9938
46.9498  -29.3842
49.4172  -25.6297
51.8309  -21.3290
54.2831  -19.1113
56.7309  -17.4866
59.1498  -17.1326
61.6164  -17.1206
64.0498  -17.1087
66.4831  -17.0966
68.9309  -17.0846
75.3520  -17.0727
75.6165  -37.6897
77.2309  -37.6897
78.6832  -37.5137
81.1309  -29.3952
83.5502  -25.4531
86.0165  -21.7805
88.4309  -18.3454
90.8835  -14.8795
93.3309  -11.3601
95.7498   -7.8711
98.2171   -6.3399
100.6308   -4.0778
103.1832   -1.2341
106.3831   -2.7300
109.6164   -2.6733
110.6164   -2.6733



==> matlabPlots/Long_Range_Inspection/velocity_UAV42_x.txt <==
0.010177 -0.030704
1.010075 -0.031358
2.009796 0.009774
3.009816 -0.009848
4.009782 -0.057348
5.009784 -0.092662
6.009813 -0.068356
7.009982 -0.176105
8.009879 -0.288647
9.009881 -0.383896
10.010019 -0.340919
11.009772 -0.235343
12.009735 0.527202
13.009852 1.122530
14.009704 0.830850
15.009695 0.479282
16.009746 0.085673
17.009883 -0.089151
18.009944 0.029285
19.009926 0.068688
20.009728 0.099615
21.009863 0.068230
22.009812 0.082668
23.009765 -0.026692
24.009785 0.075182
25.010045 0.350557
26.009808 0.143204
27.009950 -0.053153
28.009882 -0.073243
29.009811 0.063874
30.010195 0.744525
31.009850 1.184367
32.009879 1.586181
33.009844 1.941508
34.009822 1.949199
35.010232 1.877982
36.009728 1.726751
37.009841 1.597112
38.009807 1.603112
39.009795 1.525468
40.009770 1.504187
41.009771 1.532653
42.009840 1.530018
43.009936 1.473780
44.009709 1.592610
45.009921 1.714104
46.009755 1.777199
47.009804 1.917210
48.009750 1.998014
49.009747 2.026192
50.009836 2.051267
51.009791 2.151160
52.009784 1.919507
53.009777 1.636429
54.009720 0.480839
55.009757 0.138647
56.009736 -0.210383
57.009921 -0.219723
58.009782 -0.132556
59.009781 -0.113936
60.010026 0.002508
61.009761 -0.051619
62.009798 0.093596
63.009865 -0.032504
64.009860 0.002456
65.009873 -0.075855
66.009970 0.021590
67.009737 0.091301
68.009753 0.047053
69.009684 0.073880
70.009793 0.059129
71.009780 0.066848
72.009793 0.059129
73.009780 0.066848
74.009780 0.059129
75.009816 -1.464037
76.509854 -1.326379
77.009815 -1.978411
78.009920 -1.872569
79.010060 -1.745851
80.009891 -1.705105
81.009924 -1.598089
82.009855 -1.547186
83.009800 -1.518612
84.009811 -1.428355
85.009839 -1.357433
86.009891 -1.381153
87.009780 -1.397257
88.010164 -1.360138
89.009833 -1.385715
90.009714 -1.392585
91.009868 -1.453559
92.009894 -1.529674
93.009962 -1.519357
94.009900 -1.551631
95.009788 -1.386794
96.009919 -1.368172
97.009968 -1.395092
98.009894 -1.264581
99.009990 -1.240793
100.009933 -1.156626
101.009909 -0.995019
102.009869 -0.913448
103.009863 -0.473926
104.009898 -0.289572
105.009839 0.211366
106.009777 0.226245
107.009969 0.210297
108.009940 0.112973
109.009805 -0.094409
110.009802 0.075937



==> matlabPlots/Long_Range_Inspection/velocity_UAV42_y.txt <==
0.010177 0.029800
1.010075 -0.030708
2.009796 0.057499
3.009816 0.052328
4.009782 0.841389
5.009784 1.248928
6.009813 1.673206
7.009982 1.891458
8.009879 1.857271
9.009881 1.677105
10.010019 1.641494
11.009772 1.777127
12.009735 1.444712
13.009852 1.175792
14.009704 0.346977
15.009695 0.228805
16.009746 -0.029672
17.009883 -0.025588
18.009944 0.112381
19.009926 0.059370
20.009728 0.073062
21.009863 0.030360
22.009812 0.082129
23.009765 -0.058740
24.009785 0.032913
25.010045 0.062508
26.009808 0.093773
27.009950 -0.063338
28.009882 -0.237570
29.009811 0.058868
30.010195 0.345787
31.009850 0.558355
32.009879 0.219578
33.009844 0.054230
34.009822 0.018432
35.010232 0.013174
36.009728 0.346497
37.009841 0.350468
38.009807 0.562737
39.009795 0.535853
40.009770 0.518793
41.009771 0.461560
42.009840 0.500411
43.009936 0.548487
44.009709 0.356630
45.009921 0.100199
46.009755 -0.194178
47.009804 -0.386047
48.009750 -0.504595
49.009747 -0.610656
50.009836 -0.823219
51.009791 -0.871705
52.009784 -0.584209
53.009777 -0.360014
54.009720 -0.094609
55.009757 -0.097397
56.009736 0.006420
57.009921 -0.059603
58.009782 -0.295546
59.009781 -0.240227
60.010026 -0.200001
61.009761 -0.206031
62.009798 -0.286143
63.009865 -0.241973
64.009860 -0.147874
65.009873 -0.161764
66.009970 -0.192400
67.009737 -0.180356
68.009753 -0.079832
69.009684 -0.172581
70.009793 -0.126668
71.009780 -0.022591
72.009816 -0.500208
73.009854 -0.215714
74.009815 -0.181306
75.009920 -0.054314
76.010060 -0.159426
77.009891 -0.143220
78.009924 -0.220200
79.009855 -0.404251
80.009800 -0.477028
81.009811 -0.561914
82.009839 -0.690100
83.009891 -0.756114
84.009780 -0.755340
85.010164 -0.728904
86.009833 -0.597080
87.009714 -0.745696
88.009868 -0.600812
89.009894 -0.436177
90.009962 -0.437882
91.009900 -0.354342
92.009788 -0.511904
93.009919 -0.754524
94.009968 -0.974235
95.009894 -0.967610
96.009990 -1.160382
97.009933 -1.338019
98.009909 -1.438478
99.009869 -1.550772
100.009863 -0.831710
101.009898 -0.184259
102.009839 0.182856
103.009777 0.094414
104.009969 -0.010368
105.009940 -0.061032
106.009805 0.018636
107.009802 0.016368
108.009801 -0.002126
109.009921 -0.152563
110.009970 0.065813



==> matlabPlots/Long_Range_Inspection/velocity_UAV42_z.txt <==
0.010177 -0.008672
1.010075 -0.017885
2.009796 0.007800
3.009816 0.017225
4.009782 0.150234
5.009784 0.231893
6.009813 0.238002
7.009982 0.252777
8.009879 0.313971
9.009881 0.294721
10.010019 0.327244
11.009772 0.331830
12.009735 0.372093
13.009852 0.307651
14.009704 0.155616
15.009695 0.026548
16.009746 -0.020741
17.009883 -0.039511
18.009944 -0.064308
19.009926 -0.067665
20.009728 -0.055630
21.009863 -0.030829
22.009812 -0.023210
23.009765 -0.010652
24.009785 -0.006052
25.010045 0.002118
26.009808 0.007592
27.009950 -0.003248
28.009882 0.014204
29.009811 0.014967
30.010195 -0.260313
31.009850 -0.444548
32.009879 -0.380855
33.009844 -0.312565
34.009822 -0.154735
35.010232 0.018974
36.009728 0.109831
37.009841 0.176359
38.009807 0.176194
39.009795 0.130364
40.009770 0.090212
41.009771 0.032116
42.009840 -0.036347
43.009936 -0.091978
44.009709 -0.116253
45.009921 -0.127685
46.009755 -0.110023
47.009804 -0.064912
48.009750 0.002051
49.009747 0.066629
50.009836 0.145250
51.009791 0.171452
52.009784 0.346568
53.009777 0.495645
54.009720 0.467142
55.009757 0.344145
56.009736 0.099211
57.009921 -0.032912
58.009782 -0.086031
59.009781 -0.092526
60.010026 -0.088673
61.009761 -0.082372
62.009798 -0.066613
63.009865 -0.059358
64.009860 -0.031535
65.009873 -0.016860
66.009970 0.081271
67.009737 -0.025237
68.009753 0.006233
69.009684 0.027048
70.009793 -0.006246
71.009780 +0.006246
72.010060 0.006246
73.009891 0.084386
74.009924 0.066036
74.509793 -0.264757
75.009780 -0.432370
75.509816 -0.384382
76.009854 -0.310469
77.009815 -0.160771
78.009924 0.066036
79.009855 0.026130
80.009800 -0.002102
81.009811 -0.027777
82.009839 -0.028723
83.009891 -0.022679
84.009780 -0.029686
85.010164 -0.025750
86.009833 -0.018410
87.009714 -0.000085
88.009868 0.017106
89.009894 0.022155
90.009962 0.027238
91.009900 0.034011
92.009788 0.054115
93.009919 0.049347
94.009968 0.020966
95.009894 -0.000640
96.009990 -0.070521
97.009933 -0.123931
98.009909 -0.293873
99.009869 -0.268312
100.009863 -0.116152
101.009898 0.000815
102.009839 0.039159
103.009777 0.033116
104.009969 -0.002204
105.009940 -0.021892
106.009805 -0.041236
107.009802 -0.080658
108.009801 -0.472098
109.009921 -0.670948
110.009970 -0.082517



==> matlabPlots/Long_Range_Inspection/velocity_UAV53_x.txt <==
0.003284 0.021617
1.004314 -0.012435
2.003500 0.039299
3.003774 -0.053183
4.003365 -0.013116
5.003154 -0.034620
6.003075 0.501439
7.003226 1.488615
8.003162 1.293232
9.003180 1.215998
10.003129 0.501893
11.003269 -0.003218
12.003185 -0.079523
13.003216 -0.037680
14.003451 0.098330
15.003326 0.047584
16.003812 -0.031642
17.003357 -0.016067
18.003620 -0.174582
19.003356 0.011740
20.003226 0.133003
21.003337 -0.094425
22.003381 0.076745
23.003343 -0.222681
24.003291 0.084679
25.003312 0.013382
26.003331 -0.007553
27.003570 -0.000261
28.003562 -0.153141
29.003414 -0.626072
30.003379 -1.043554
31.003609 -1.531246
32.003647 -1.555761
33.003596 -1.633127
34.003401 -1.431646
35.003318 -1.388486
36.003460 -1.334757
37.003337 -1.040122
38.004249 -1.104470
39.003538 -1.129101
40.003369 -1.240667
41.003332 -1.642980
42.003328 -1.642520
43.003459 -1.771768
44.003464 -1.643473
45.003572 -1.603526
46.003408 -1.372610
47.003336 -1.913469
48.003264 -1.664359
49.003385 -1.496031
50.003876 -1.489714
51.003770 -1.511555
52.003328 -1.513939
53.003557 -1.412475
54.003547 -1.301494
55.003282 -0.169970
56.003278 -0.180036
57.003666 0.262329
58.003358 0.143162
59.003205 0.113930
60.003477 0.126322
61.003232 0.068190
62.003446 0.064845
63.004294 -0.033053
64.003712 0.044377
65.003292 0.094989
66.003317 0.058969
67.003737 -0.077009
68.003754 -0.034560
69.003301 -0.021274
70.003219 0.052634
71.003361 0.055506
72.003463 -0.040361
73.003343 -0.088429
74.003495 0.011617
75.003455 0.000752
76.003250 0.982382
77.003272 1.154161
78.003330 1.390696
79.003365 1.307915
80.003370 1.364205
81.003425 1.223973
82.003379 1.322569
83.003446 1.356281
84.003413 1.515006
85.004420 1.531367
86.003400 1.534433
87.003439 1.506101
88.003373 1.418128
89.003303 1.431537
90.003417 1.600197
91.003429 1.507248
92.003343 1.650629
93.003556 1.427776
94.003423 1.408229
95.003395 1.365548
96.003621 1.199858
97.003522 1.005561
98.003375 0.863211
99.003326 0.573278
100.003365 0.127592
101.003326 -0.019449
102.003395 -0.011757
103.003346 -0.106300
104.003423 -0.081767
105.003294 -0.056501
106.003381 -0.059985
107.003393 -0.064631
108.003460 0.022330
109.003448 0.067725
110.003348 -0.087289



==> matlabPlots/Long_Range_Inspection/velocity_UAV53_y.txt <==
0.003284 -0.375657
1.004314 -0.249662
2.003500 -0.057160
3.003774 -0.096089
4.003365 -0.110507
5.003154 0.001756
6.003075 -0.173361
7.003226 -0.633520
8.003162 -0.796843
9.003180 -1.340861
10.003129 -1.489050
11.003269 -1.129090
12.003185 -0.549301
13.003216 -0.123382
14.003451 0.046527
15.003326 0.078840
16.003812 0.217411
17.003357 -0.140982
18.003620 0.018778
19.003356 -0.048956
20.003226 0.060260
21.003337 -0.230252
22.003381 -0.343346
23.003343 0.186365
24.003291 -0.055315
25.003312 0.099802
26.003331 0.054821
27.003570 -0.106179
28.003562 0.017335
29.003414 0.023951
30.003379 -0.331805
31.003609 -0.386254
32.003647 -0.964110
33.003596 -0.850354
34.003401 -0.737648
35.003318 -1.352847
36.003460 -1.620828
37.003337 -1.546866
38.004249 -1.585454
39.003538 -1.712175
40.003369 -1.291133
41.003332 -0.948725
42.003328 -0.791314
43.003459 -0.280667
44.003464 -0.445945
45.003572 -0.450421
46.003408 -0.051411
47.003336 -0.020217
48.003264 0.288103
49.003385 0.320755
50.003876 0.109411
51.003770 -0.441889
52.003328 -0.522280
53.003557 -1.056699
54.003547 -0.522586
55.003282 -0.031816
56.003278 -0.045062
57.003666 0.156122
58.003358 0.174144
59.003205 -0.049288
60.003477 0.090886
61.003232 0.072532
62.003446 0.003125
63.004294 -0.038774
64.003712 0.002824
65.003292 0.214422
66.003317 0.039452
67.003737 -0.092654
68.003754 -0.131049
69.003301 -0.089069
70.003219 0.129071
71.003361 -0.071113
72.003463 -0.139886
73.003343 0.082617
74.003495 0.048009
75.003455 0.163126
76.003250 0.448371
77.003272 1.143519
78.003330 1.256668
79.003365 1.326183
80.003370 1.532139
81.003425 1.339236
82.003379 1.113729
83.003446 0.878647
84.003413 0.841291
85.004420 0.611187
86.003400 0.775018
87.003439 0.711367
88.003373 0.535895
89.003303 0.552220
90.003417 0.436390
91.003429 0.749288
92.003343 0.492255
93.003556 0.551688
94.003423 0.724204
95.003395 0.848620
96.003621 1.215951
97.003522 1.500774
98.003375 1.705641
99.003326 1.376370
100.003365 0.830184
101.003326 -0.063500
102.003395 0.007205
103.003346 0.084331
104.003423 -0.088874
105.003294 -0.086853
106.003381 -0.162158
107.003393 -0.044265
108.003460 -0.088503
109.003448 0.100596
110.003348 0.187209



==> matlabPlots/Long_Range_Inspection/velocity_UAV53_z.txt <==
0.003284 0.154932
1.004314 0.107082
2.003500 0.030764
3.003774 -0.031614
4.003365 -0.070288
5.003154 -0.104951
6.003075 0.136256
7.003226 0.535499
8.003162 0.683412
9.003180 0.888822
10.003129 0.527236
11.003269 -0.014377
12.003185 0.025468
13.003216 0.089858
14.003451 0.088162
15.003326 0.055494
16.003812 0.042036
17.003357 0.025609
18.003620 0.029072
19.003356 0.022893
20.003226 0.018120
21.003337 0.014050
22.003381 -0.027985
23.003343 0.050984
24.003291 0.038700
25.003312 -0.003325
26.003331 0.035440
27.003570 0.099300
28.003562 -0.234941
29.003414 -0.796354
30.003379 -0.599509
31.003609 -0.225408
32.003647 -0.106308
33.003596 0.017368
34.003401 0.017107
35.003318 -0.049141
36.003460 -0.042304
37.003337 -0.005997
38.004249 0.066019
39.003538 0.204114
40.003369 -0.133042
41.003332 -0.692808
42.003328 -0.493347
43.003459 -0.130145
44.003464 0.276039
45.003572 0.912252
46.003408 0.578976
47.003336 -0.024393
48.003264 -0.207268
49.003385 -0.335403
50.003876 -0.228494
51.003770 -0.025010
52.003328 -0.012534
53.003557 0.001326
54.003547 0.337530
55.003282 0.672288
56.003278 0.379755
57.003666 0.135543
58.003358 0.053467
59.003205 0.005418
60.003477 -0.006745
61.003232 -0.011395
62.003446 -0.006636
63.004294 -0.019182
64.003712 -0.006339
65.003292 -0.005283
66.003317 0.203815
67.003737 -0.065148
68.003754 -0.049871
69.003301 -0.011249
70.003219 -0.015382
71.003361 -0.016310
72.003463 0.040177
73.003343 0.092451
74.003495 -0.224336
75.003455 -0.754772
76.003250 -0.362052
77.003272 -0.117152
78.003330 0.028257
79.003365 0.043755
80.003370 0.049535
81.003425 0.041856
82.003379 0.046947
83.003446 0.018051
84.003413 0.018932
85.004420 0.011001
86.003400 0.024005
87.003439 0.010936
88.003373 0.013294
89.003303 0.015064
90.003417 0.008548
91.003429 -0.002610
92.003343 0.011464
93.003556 0.004389
94.003423 -0.004762
95.003395 -0.042112
96.003621 -0.088250
97.003522 -0.155982
98.003375 -0.207796
99.003326 -0.242587
100.003365 -0.154924
101.003326 -0.055292
102.003395 -0.016768
103.003346 -0.022198
104.003423 -0.012742
105.003294 -0.015309
106.003381 0.002158
107.003393 -0.035342
108.003460 -0.002780
109.003448 -0.002202
110.003348 -0.452651



==> matlabPlots/Power_Tower_Energy/acceleration_UAV1_x.txt <==
-1.9960    0.0898
-0.9960   -0.2419
0.0040   -0.2324
1.0040   -0.1672
2.0040   -0.0761
3.0040    0.2334
4.0040    0.2292
5.0040    0.0190
6.0040    0.1042
7.0080    0.0107
8.0040    0.0556
9.0040   -0.0321
10.0040   -0.0383
11.0200   -0.1320
12.0200    0.1617
13.0200    0.1156
14.0200   -0.1082
15.0240    0.0034
16.0200   -0.0060
17.0200    0.0231
18.0280    0.0925
19.0200    0.0227
20.0200   -0.0731
21.0200   -0.1222
22.0200   -0.1105
23.0200   -0.0682
24.0200   -0.0397
25.0200   -0.0039
26.0200    0.0048
27.0200   -0.0005
28.0200    0.0297
29.0200    0.0042
30.0200    0.0228
31.0200   -0.0106
32.0200    0.0249
33.0200   -0.0276
34.0200   -0.0179
35.0200   -0.0018
36.0200   -0.0045
37.0200    0.0660
38.0200    0.0791
39.0360    0.0410
40.0320    0.0010
41.0320   -0.0878
42.0320   -0.0421
43.0360   -0.0521
44.0320   -0.0558
45.0360   -0.0635
46.0320   -0.0129
47.0320    0.2394
48.0320    0.2589
49.0320    0.3339
50.0320   -0.2414
51.0360   -0.1436
52.0440    0.2484
53.0440   -0.0771
54.0440   -0.4465
55.0440   -0.6843
56.0440   -0.3021
57.0480   -0.1619
58.0440   -0.0779
59.0440   -0.0349
60.0440   -0.0663
61.0440   -0.0250
62.0440   -0.0015
63.0440   -0.0034
64.0440   -0.0368
65.0440   -0.0006
66.0440    0.0100
67.0440   -0.0084
68.0440   -0.0044
69.0440    0.0059
70.0440    0.0032
71.0480    0.0133
72.0440    0.0091
73.0440    0.0438
74.0440    0.0044
75.0440    0.0236
76.0440    0.0299
77.0440   -0.0109
78.0480    0.0087
79.0440   -0.0665
80.0440   -0.0450
81.0440   -0.0703
82.0440   -0.0353
83.0440   -0.0086
84.0440    0.0775
85.0440   -0.0172
86.0440   -0.0184
87.0440   -0.1282
88.0440   -0.1908
89.0440   -0.1360
90.0440   -0.0709
91.0480   -0.1568
92.0440   -0.1835
93.0480   -0.2457
94.0440   -0.0229
95.0440    0.1787
96.0440    0.2879
97.0440    0.1237
98.0440    0.0430
99.0440    0.1742
100.0440    0.2008
101.0440    0.1568
102.0440    0.0311
103.0440    0.2678
104.0440    0.2499
105.0440    0.1549
106.0440   -0.0695
107.0440    0.0398
108.0480   -0.0462
109.0440   -0.0834
110.0440   -0.0261
111.0480   -0.2536
112.0440   -0.4176
113.0440   -0.2615
114.0440   -0.0569
115.0440   -0.0132
116.0440    0.0456



==> matlabPlots/Power_Tower_Energy/acceleration_UAV1_y.txt <==
-1.9960    0.1399
-0.9960   -0.6600
0.0040   -0.0699
1.0040    0.2132
2.0040    0.2349
3.0040    0.3386
4.0040   -0.4908
5.0040   -0.4118
6.0040   -0.0631
7.0080   -0.0821
8.0040   -0.0063
9.0040    0.0375
10.0040   -0.0570
11.0200   -0.2767
12.0200   -0.2226
13.0200   -0.1905
14.0200   -0.3603
15.0240    0.0069
16.0200    0.4202
17.0200    0.1594
18.0280   -0.0817
19.0200   -0.1663
20.0200   -0.2318
21.0200   -0.1311
22.0200   -0.1579
23.0200    0.0574
24.0200   -0.0181
25.0200    0.0007
26.0200   -0.0224
27.0200   -0.0099
28.0200    0.0050
29.0200    0.0075
30.0200    0.0189
31.0200    0.0051
32.0200    0.0209
33.0200    0.0183
34.0200   -0.0240
35.0200   -0.0363
36.0200   -0.0079
37.0200    0.0475
38.0200   -0.1195
39.0360    0.1266
40.0320    0.1754
41.0320    0.1699
42.0320    0.0696
43.0360   -0.2138
44.0320   -0.2735
45.0360   -0.1982
46.0320    0.0198
47.0320    0.0427
48.0320    0.0643
49.0320   -0.1776
50.0320    0.1741
51.0360    0.2637
52.0440    0.3014
53.0440    0.2227
54.0440    0.0694
55.0440    0.0077
56.0440    0.0578
57.0480   -0.0090
58.0440   -0.0605
59.0440   -0.0236
60.0440    0.0196
61.0440   -0.0102
62.0440   -0.0248
63.0440   -0.0168
64.0440   -0.0144
65.0440   -0.0292
66.0440    0.0070
67.0440    0.0049
68.0440   -0.0077
69.0440   -0.0362
70.0440    0.0102
71.0480   -0.0120
72.0440   -0.0033
73.0440   -0.0386
74.0440   -0.0103
75.0440   -0.0225
76.0440    0.0403
77.0440    0.0463
78.0480    0.0468
79.0440    0.0395
80.0440    0.0153
81.0440    0.0319
82.0440    0.0473
83.0440    0.0257
84.0440    0.0407
85.0440    0.0182
86.0440    0.0036
87.0440    0.0120
88.0440   -0.0236
89.0440   -0.0369
90.0440    0.0272
91.0480    0.0922
92.0440    0.1584
93.0480    0.1296
94.0440    0.0373
95.0440    0.2208
96.0440    0.3533
97.0440    0.1675
98.0440    0.0185
99.0440    0.0364
100.0440    0.0230
101.0440    0.0077
102.0440    0.0145
103.0440    0.0628
104.0440   -0.0726
105.0440   -0.1588
106.0440   -0.1614
107.0440   -0.0580
108.0480   -0.3677
109.0440   -0.1965
110.0440   -0.0663
111.0480    0.0210
112.0440   -0.0179
113.0440   -0.0640
114.0440   -0.0071
115.0440   -0.0299
116.0440   -0.0132



==> matlabPlots/Power_Tower_Energy/acceleration_UAV1_z.txt <==
-1.9960   -0.0422
-0.9960    0.6948
0.0040    0.1306
1.0040    0.2454
2.0040    0.2237
3.0040    0.0756
4.0040    0.0190
5.0040   -0.0534
6.0040    0.0719
7.0080   -0.0853
8.0040   -0.0721
9.0040   -0.1168
10.0040   -0.0526
11.0200    0.2026
12.0200    0.1798
13.0200    0.2221
14.0200    0.3157
15.0240   -0.0707
16.0200   -0.5997
17.0200   -0.3332
18.0280   -0.3643
19.0200   -0.1745
20.0200   -0.1144
21.0200   -0.1329
22.0200   -0.0950
23.0200   -0.0735
24.0200   -0.0474
25.0200   -0.0359
26.0200   -0.0178
27.0200   -0.0222
28.0200   -0.0077
29.0200    0.0097
30.0200    0.0262
31.0200    0.0061
32.0200   -0.0201
33.0200   -0.0725
34.0200    0.0294
35.0200   -0.0068
36.0200   -0.0168
37.0200   -0.0361
38.0200    0.3353
39.0360    0.0050
40.0320   -0.0920
41.0320   -0.0796
42.0320    0.0402
43.0360    0.1971
44.0320    0.3224
45.0360    0.3563
46.0320    0.1378
47.0320    0.1812
48.0320    0.1726
49.0320    0.2078
50.0320   -0.2301
51.0360   -0.0316
52.0440    0.2026
53.0440   -0.0963
54.0440   -0.2771
55.0440   -0.5296
56.0440   -0.4140
57.0480   -0.4071
58.0440   -0.2676
59.0440   -0.2130
60.0440   -0.1436
61.0440   -0.1020
62.0440   -0.0743
63.0440   -0.0581
64.0440   -0.0510
65.0440   -0.0330
66.0440   -0.0062
67.0440   -0.0185
68.0440   -0.0225
69.0440   -0.0149
70.0440    0.0095
71.0480    0.0141
72.0440    0.0146
73.0440   -0.0150
74.0440   -0.0236
75.0440    0.0064
76.0440   -0.0263
77.0440    0.0875
78.0480   -0.0671
79.0440   -0.0224
80.0440   -0.0169
81.0440   -0.0226
82.0440    0.0287
83.0440    0.0303
84.0440    0.0354
85.0440    0.0398
86.0440    0.0092
87.0440   -0.1936
88.0440   -0.1449
89.0440    0.0439
90.0440    0.1040
91.0480    0.0651
92.0440   -0.0447
93.0480    0.1755
94.0440    0.1570
95.0440    0.1985
96.0440    0.0720
97.0440    0.1829
98.0440    0.2409
99.0440    0.1216
100.0440    0.1008
101.0440    0.0665
102.0440    0.0892
103.0440    0.0685
104.0440    0.1034
105.0440    0.1993
106.0440    0.2075
107.0440    0.0639
108.0480    0.0632
109.0440    0.0519
110.0440   -0.0078
111.0480    0.1513
112.0440    0.1821
113.0440   -0.0168
114.0440   -0.1756
115.0440   -0.1451
116.0440   -0.1485



==> matlabPlots/Power_Tower_Energy/acceleration_UAV2_x.txt <==
-1.9960   -0.0039
-0.9960   -0.5110
0.0040   -0.2593
1.0040   -0.2986
2.0040   -0.1227
3.0040   -0.0017
4.0040   -0.0952
5.0080    0.0133
6.0040   -0.0820
7.0040    0.1411
8.0080    0.0782
9.0040    0.0013
10.0040    0.0721
11.0040    0.1113
12.0040    0.2550
13.0040    0.2833
14.0040    0.0782
15.0040    0.1848
16.0040    0.2930
17.0040    0.2831
18.0160    0.0041
19.0280   -0.0652
20.0280   -0.0433
21.0360    0.0162
22.0360   -0.0647
23.0520   -0.2753
24.0480   -0.1792
25.0520   -0.1264
26.0480    0.1166
27.0480   -0.0383
28.0520   -0.1111
29.0480   -0.1507
30.0480   -0.1408
31.0480   -0.0951
32.0480   -0.0791
33.0520   -0.0675
34.0480   -0.0227
35.0520   -0.0730
36.0480   -0.0114
37.0520   -0.0166
38.0480   -0.0400
39.0480   -0.0018
40.0480   -0.0296
41.0480    0.0177
42.0480    0.0013
43.0480    0.3886
44.0480   -0.3969
45.0480   -0.4289
46.0480   -0.0880
47.0480    0.0872
48.0480    0.2551
49.0480    0.1973
50.0640   -0.0173
51.0840    0.0537
52.0880    0.1585
53.0840    0.0578
54.1000   -0.2417
55.1000   -0.6779
56.1000   -0.4433
57.1000   -0.1950
58.1000   -0.1065
59.1000   -0.0630
60.1000   -0.0889
61.1120    0.0512
62.1080    0.2215
63.1080    0.1385
64.1120    0.0418
65.1080    0.0752
66.1080    0.0980
67.1080    0.0180
68.1320    0.0566
69.1320    0.0124
70.1320   -0.0186
71.1320    0.0381
72.1320    0.0152
73.1320    0.0061
74.1320   -0.0127
75.1320    0.0404
76.1320    0.0198
77.1320    0.0207
78.1560    0.0305
79.1440    0.0157
80.1560    0.0057
81.1600   -0.1003
82.1560   -0.0416
83.1560   -0.0052
84.1560   -0.0248
85.1560   -0.0266
86.1560   -0.0601
87.1560    0.0073
88.1560   -0.0535
89.1560   -0.0507
90.1600   -0.0002
91.1560    0.0368
92.1560   -0.0050
93.1560    0.0270
94.1560   -0.0100
95.1560   -0.0905
96.1560   -0.1408
97.1560   -0.0552
98.1600   -0.0570
99.1560    0.0379
100.1560    0.0523
101.1560    0.0844
102.1560    0.0573
103.1560   -0.0332
104.1560    0.0523
105.1560    0.0072
106.1560    0.0080
107.1560   -0.0336
108.1600    0.0088
109.1560   -0.0237
110.1560    0.0100
111.1600   -0.0022
112.1560   -0.0203
113.1600    0.0106
114.1560   -0.0442
115.1560   -0.0053
116.1560    0.0141



==> matlabPlots/Power_Tower_Energy/acceleration_UAV2_y.txt <==

-1.9960    0.0125
-0.9960   -0.0261
0.0040    0.0240
1.0040   -0.1693
2.0040    0.0358
3.0040    0.1251
4.0040    0.2478
5.0080    0.2042
6.0040    0.1187
7.0040    0.1522
8.0080    0.2635
9.0040    0.2786
10.0040    0.1124
11.0040    0.1048
12.0040   -0.0229
13.0040   -0.1148
14.0040    0.0490
15.0040    0.0239
16.0040   -0.0797
17.0040   -0.0677
18.0160   -0.1925
19.0280   -0.1043
20.0280   -0.2577
21.0360   -0.2053
22.0360   -0.1036
23.0520    0.0072
24.0480   -0.0449
25.0520    0.3711
26.0480    0.4276
27.0480    0.0407
28.0520   -0.2235
29.0480   -0.2086
30.0480   -0.0386
31.0480   -0.0708
32.0480   -0.0801
33.0520   -0.0461
34.0480   -0.1044
35.0520   -0.0511
36.0480   -0.0120
37.0520   -0.0690
38.0480   -0.0008
39.0480    0.0054
40.0480    0.0179
41.0480   -0.0093
42.0480    0.0384
43.0480   -0.1175
44.0480    0.0677
45.0480   -0.1308
46.0480   -0.1279
47.0480    0.0880
48.0480   -0.0427
49.0480    0.0994
50.0640    0.0007
51.0840   -0.1870
52.0880   -0.1981
53.0840   -0.3073
54.1000    0.0564
55.1000    0.0317
56.1000   -0.0591
57.1000   -0.2138
58.1000   -0.0418
59.1000    0.3971
60.1000    0.2789
61.1120    0.2255
62.1080    0.0461
63.1080   -0.0857
64.1120   -0.0993
65.1080   -0.0308
66.1080   -0.0390
67.1080   -0.0292
68.1320   -0.0262
69.1320   -0.0398
70.1320    0.0081
71.1320   -0.0042
72.1320   -0.0004
73.1320   -0.0061
74.1320   -0.0180
75.1320    0.0182
76.1320    0.0331
77.1320    0.0205
78.1560    0.0175
79.1440    0.0120
80.1560    0.0007
81.1600    0.0846
82.1560    0.0474
83.1560    0.0570
84.1560    0.0582
85.1560    0.0434
86.1560    0.0547
87.1560   -0.0463
88.1560   -0.0212
89.1560   -0.0383
90.1600   -0.0303
91.1560   -0.2351
92.1560   -0.3031
93.1560   -0.2324
94.1560   -0.1313
95.1560    0.1817
96.1560    0.0011
97.1560   -0.0203
98.1600   -0.0449
99.1560    0.1462
100.1560    0.2400
101.1560    0.1751
102.1560    0.0817
103.1560    0.0166
104.1560   -0.0261
105.1560   -0.0648
106.1560   -0.0194
107.1560    0.0328
108.1600    0.0534
109.1560   -0.0211
110.1560    0.0084
111.1600    0.0330
112.1560   -0.0215
113.1600    0.0194
114.1560   -0.0258
115.1560   -0.0018
116.1560    0.0197



==> matlabPlots/Power_Tower_Energy/acceleration_UAV2_z.txt <==
-1.9960    0.0100
-0.9960   -0.1173
0.0040    0.6593
1.0040    0.3354
2.0040    0.3077
3.0040    0.1001
4.0040    0.0303
5.0080    0.1194
6.0040    0.0345
7.0040    0.0188
8.0080   -0.0216
9.0040   -0.0018
10.0040   -0.0476
11.0040   -0.0655
12.0040   -0.1591
13.0040   -0.0512
14.0040   -0.1201
15.0040   -0.1698
16.0040   -0.0814
17.0040   -0.0458
18.0160   -0.0139
19.0280    0.0579
20.0280   -0.2975
21.0360   -0.2557
22.0360   -0.2596
23.0520   -0.6024
24.0480   -0.3551
25.0520   -0.1163
26.0480   -0.1856
27.0480   -0.0925
28.0520   -0.0517
29.0480   -0.0649
30.0480   -0.0619
31.0480   -0.0178
32.0480   -0.0067
33.0520   -0.0008
34.0480   -0.0113
35.0520   -0.0338
36.0480   -0.0145
37.0520   -0.0057
38.0480   -0.0230
39.0480   -0.0133
40.0480   -0.0271
41.0480   -0.0195
42.0480    0.0139
43.0480    0.3161
44.0480   -0.2835
45.0480   -0.1209
46.0480    0.1128
47.0480   -0.0092
48.0480   -0.1089
49.0480   -0.0282
50.0640    0.2741
51.0840    0.0521
52.0880    0.1090
53.0840    0.2720
54.1000    0.4062
55.1000    0.3513
56.1000    0.2689
57.1000    0.1278
58.1000    0.1863
59.1000    0.3244
60.1000    0.0229
61.1120    0.1018
62.1080   -0.0447
63.1080   -0.1497
64.1120   -0.0574
65.1080   -0.0380
66.1080   -0.0337
67.1080   -0.0288
68.1320   -0.0195
69.1320    0.0054
70.1320   -0.0075
71.1320   -0.0136
72.1320   -0.0187
73.1320    0.0143
74.1320    0.0058
75.1320    0.0076
76.1320   -0.0154
77.1320   -0.0237
78.1560   -0.0044
79.1440    0.0038
80.1560   -0.0519
81.1600    0.1871
82.1560    0.0605
83.1560   -0.0296
84.1560    0.0042
85.1560   -0.0051
86.1560   -0.0101
87.1560   -0.0089
88.1560   -0.0024
89.1560   -0.0179
90.1600   -0.0101
91.1560   -0.1341
92.1560   -0.0879
93.1560    0.0724
94.1560    0.1998
95.1560    0.1651
96.1560    0.0815
97.1560    0.0896
98.1600    0.0779
99.1560    0.0268
100.1560    0.1072
101.1560    0.0820
102.1560    0.0370
103.1560    0.2521
104.1560    0.1770
105.1560    0.0310
106.1560   -0.1006
107.1560   -0.0809
108.1600   -0.0562
109.1560   -0.0407
110.1560   -0.0207
111.1600   -0.0555
112.1560   -0.0159
113.1600   -0.0032
114.1560   -0.0038
115.1560    0.0252
116.1560   -0.0030



==> matlabPlots/Power_Tower_Energy/mutual_distance.txt <==
-2.0000    9.0285
-1.7280    9.2245
-1.4320    9.2317
-1.1680    9.2466
-0.8640    9.2702
-0.5760    9.3022
-0.3000    9.3473
 0    9.4023
0.2680    9.4706
0.5680    9.5451
0.8360    9.6341
1.1320    9.7287
1.4320    9.8265
1.7000    9.9357
2.0000   10.0338
2.2680   10.1286
2.5720   10.2129
2.8360   10.2835
3.1320   10.3352
3.4240   10.3610
3.7000   10.3612
4.0000   10.3355
4.2680   10.2900
4.5680   10.2185
4.8440   10.1372
5.1360   10.0303
5.4240    9.9161
5.7000    9.7974
6.0000    9.6662
6.2680    9.5396
6.5680    9.3884
6.8320    9.2341
7.1320    9.0506
7.4240    8.8689
7.7000    8.6772
8.0000    8.4767
8.2720    8.2683
8.5680    8.0574
8.8320    7.8440
9.1320    7.6321
9.4240    7.4255
9.7000    7.2359
10.0000    7.0488
10.2680    6.8803
10.5680    6.7308
10.8320    6.5519
11.1320    6.3826
11.4320    6.2306
11.7000    6.0323
12.0000    5.8290
12.2680    5.6544
12.5680    5.4357
12.8400    5.2644
13.1320    5.0591
13.4240    4.8749
13.7000    4.7492
14.0000    4.5709
14.2680    4.5199
14.5720    4.4190
14.8440    4.4158
15.1320    4.4553
15.4280    4.5096
15.7000    4.6493
16.0000    4.7955
16.2680    4.9751
16.5680    5.1734
16.8320    5.4085
17.1440    5.6309
17.4240    5.8895
17.7000    6.1625
18.0000    6.4412
18.2680    6.7152
18.5720    6.9846
18.8320    7.2846
19.1320    7.5396
19.4240    7.7502
19.7000    7.9611
20.0000    8.1688
20.2680    8.3590
20.5680    8.5184
20.8360    8.6835
21.1320    8.8363
21.4240    8.9796
21.7040    9.1068
22.0040    9.2611
22.2680    9.3861
22.5680    9.4261
22.8320    9.4261
23.1320    9.4261
23.4240    9.4261
23.7040    9.4261
24.0000    9.4261
24.2720    9.4261
24.5680    9.4261
24.8320    9.4261
25.1320    9.4261
25.4240    9.4261
25.7040    9.4261
26.0000    9.4261
26.2680    9.4261
26.5680    9.4261
26.8320    9.4261
27.1320    9.4261
27.4240    9.4261
27.7000    9.4261
28.0000    9.4261
28.2680    9.4261
28.5680    9.4261
28.8320    9.4261
29.1320    9.4261
29.4240    9.4261
29.7040    9.4261
30.0000    9.4261
30.2720    9.4261
30.5680    9.4261
30.8320    9.4261
31.1320    9.4261
31.4240    9.4261
31.7000    9.4261
32.0000    9.4261
32.2680    9.4261
32.5680    9.4261
32.8320    9.4261
33.1320    9.4261
33.4240    9.4261
33.7040    9.4261
34.0000    9.4261
34.2720    9.4261
34.5720    9.4261
34.8320    9.4261
35.1320    9.4261
35.4280    9.4261
35.7040    9.4261
36.0000    9.4261
36.2680    9.4261
36.5680    9.4261
36.8320    9.4261
37.1360    9.4261
37.4240    9.4261
37.7040    9.4261
38.0000    9.4261
38.2720    9.3944
38.5760    9.3622
38.8320    9.3269
39.1320    9.2958
39.4240    9.2716
39.7040    9.2509
40.0000    9.2346
40.2680    9.2259
40.5680    9.2210
40.8320    9.2211
41.1360    9.2258
41.4240    9.2337
41.7000    9.2435
42.0000    9.2569
42.2680    9.2696
42.5680    9.3594
42.8360    9.4777
43.1320    9.5603
43.4240    9.6086
43.7000    9.6298
44.0000    9.6193
44.2800    9.5845
44.5680    9.5289
44.8320    9.4522
45.1360    9.3610
45.4240    9.2711
45.7000    9.1784
46.0000    9.0943
46.2680    9.0170
46.5680    8.9488
46.8320    8.8851
47.1320    8.8241
47.4240    8.7725
47.7000    8.7192
48.0040    8.6718
48.2720    8.6344
48.5800    8.6033
48.8320    8.5901
49.1320    8.5802
49.4240    8.5910
49.7040    8.6155
50.0120    8.6556
50.2680    8.7106
50.5720    8.7696
50.8320    8.8333
51.1320    8.8881
51.4400    8.9334
51.7000    8.9703
52.0000    8.9907
52.2680    8.9992
52.5680    8.9975
52.8360    8.9940
53.1320    8.9852
53.4240    8.9889
53.7000    8.9952
54.0040    9.0166
54.2680    9.0404
54.5680    9.0749
54.8320    9.1191
55.1360    9.1618
55.4240    9.2067
55.7040    9.2513
56.0000    9.2873
56.2680    9.3210
56.5680    9.3514
56.8360    9.3810
57.1400    9.3971
57.4240    9.4183
57.7000    9.4435
58.0000    9.4777
58.2680    9.5150
58.5720    9.5507
58.8320    9.5889
59.1360    9.6182
59.4240    9.6482
59.7000    9.6688
60.0000    9.6816
60.2680    9.6816
60.5680    9.6816
60.8320    9.6816
61.1320    9.6816
61.4240    9.6816
61.7000    9.6816
62.0000    9.6816
62.2680    9.6816
62.5680    9.6816
62.8320    9.6816
63.1320    9.6816
63.4240    9.6816
63.7000    9.6816
64.0000    9.6816
64.2680    9.6816
64.5760    9.6816
64.8320    9.6816
65.1320    9.6816
65.4240    9.6816
65.7000    9.6816
66.0000    9.6816
66.2680    9.6816
66.5680    9.6816
66.8320    9.6816
67.1320    9.6816
67.4240    9.6816
67.7000    9.6816
68.0000    9.6816
68.2680    9.6816
68.5680    9.6816
68.8320    9.6816
69.1320    9.6816
69.4240    9.6816
69.7000    9.6816
70.0000    9.6816
70.2680    9.6816
70.5680    9.6816
70.8320    9.6816
71.1360    9.6816
71.4240    9.6816
71.7000    9.6816
72.0000    9.6816
72.2680    9.6816
72.5680    9.6816
72.8320    9.6816
73.1320    9.6816
73.4240    9.6816
73.7000    9.6816
74.0040    9.6816
74.2680    9.6816
74.5720    9.6816
74.8360    9.6816
75.1320    9.6816
75.4240    9.6816
75.7000    9.6816
76.0000    9.6816
76.2680    9.6816
76.5720    9.6816
76.8320    9.6822
77.1320    9.6990
77.4240    9.7109
77.7000    9.7185
78.0000    9.7234
78.2680    9.7282
78.5680    9.7327
78.8320    9.7365
79.1320    9.7401
79.4240    9.7431
79.7000    9.7451
80.0000    9.7491
80.2720    9.7586
80.5680    9.7602
80.8320    9.7554
81.1320    9.7471
81.4240    9.7345
81.7000    9.7207
82.0000    9.7073
82.2680    9.6947
82.5720    9.6831
82.8320    9.6726
83.1320    9.6646
83.4240    9.6581
83.7000    9.6540
84.0000    9.6526
84.2680    9.6530
84.5680    9.6558
84.8320    9.6599
85.1320    9.6659
85.4240    9.6730
85.7000    9.6805
86.0000    9.6891
86.2680    9.6973
86.5680    9.7057
86.8320    9.7108
87.1320    9.7100
87.4240    9.7034
87.7000    9.6885
88.0000    9.6637
88.2680    9.6342
88.5720    9.5930
88.8320    9.5529
89.1320    9.4991
89.4240    9.4452
89.7040    9.3913
90.0000    9.3348
90.2680    9.2904
90.5680    9.2454
90.8320    9.2165
91.1320    9.1850
91.4240    9.1658
91.7000    9.1542
92.0040    9.1452
92.2680    9.1582
92.5680    9.1674
92.8320    9.1985
93.1320    9.2389
93.4320    9.2971
93.7000    9.3656
94.0000    9.4413
94.2680    9.5357
94.5680    9.6232
94.8320    9.7270
95.1320    9.8160
95.4280    9.9098
95.7000    9.9901
96.0000   10.0564
96.2680   10.1248
96.5680   10.1656
96.8360   10.2209
97.1320   10.2562
97.4240   10.3063
97.7000   10.3587
98.0000   10.4066
98.2680   10.4821
98.5680   10.5457
98.8320   10.6291
99.1320   10.6945
99.4240   10.7688
99.7040   10.8329
100.0000   10.8782
100.2680   10.9302
100.5680   10.9598
100.8320   10.9959
101.1320   11.0099
101.4280   11.0318
101.7000   11.0484
102.0000   11.0603
102.2680   11.0847
102.5680   11.0910
102.8360   11.1025
103.1360   11.0895
103.4280   11.0733
103.7000   11.0397
104.0000   10.9905
104.2680   10.9355
104.5680   10.8590
104.8320   10.7868
105.1320   10.6985
105.4240   10.6237
105.7000   10.5362
106.0000   10.4583
106.2680   10.3971
106.5680   10.3404
106.8320   10.2948
107.1320   10.2471
107.4240   10.2029
107.7000   10.1572
108.0000   10.1068
108.2680   10.0524
108.5680    9.9880
108.8320    9.9272
109.1320    9.8508
109.4320    9.7708
109.7000    9.6961
110.0000    9.6140
110.2680    9.5425
110.5680    9.4695
110.8320    9.4131
111.1320    9.3614
111.4240    9.3139
111.7000    9.2814
112.0000    9.2528
112.2680    9.2351
112.5680    9.2208
112.8320    9.2125
113.1320    9.2079
113.4320    9.2061
113.7000    9.2074
114.0000    9.2100
114.2680    9.2131
114.5680    9.2161
114.8320    9.2187
115.1320    9.2209
115.4280    9.2224
115.7000    9.2231
116.0000    9.2230
116.2680    9.2222



==> matlabPlots/Power_Tower_Energy/norm_UAV1_EA.txt <==
-1.9960    0.0294
-0.9960    0.9769
0.0040    0.0760
1.0040    0.1336
2.0040    0.1110
3.0040    0.1748
4.0040    0.2938
5.0040    0.1728
6.0040    0.0200
7.0080    0.0141
8.0040    0.0083
9.0040    0.0161
10.0040    0.0075
11.0200    0.1350
12.0200    0.1080
13.0200    0.0990
14.0200    0.2412
15.0240    0.0051
16.0200    0.5362
17.0200    0.1370
18.0280    0.1479
19.0200    0.0586
20.0200    0.0722
21.0200    0.0498
22.0200    0.0462
23.0200    0.0133
24.0200    0.0042
25.0200    0.0013
26.0200    0.0008
27.0200    0.0006
28.0200    0.0010
29.0200    0.0002
30.0200    0.0016
31.0200    0.0002
32.0200    0.0015
33.0200    0.0064
34.0200    0.0018
35.0200    0.0014
36.0200    0.0004
37.0200    0.0079
38.0200    0.1330
39.0360    0.0177
40.0320    0.0392
41.0320    0.0429
42.0320    0.0082
43.0360    0.0873
44.0320    0.1819
45.0360    0.1703
46.0320    0.0195
47.0320    0.0920
48.0320    0.1010
49.0320    0.1862
50.0320    0.1415
51.0360    0.0912
52.0440    0.1936
53.0440    0.0648
54.0440    0.2810
55.0440    0.7488
56.0440    0.2660
57.0480    0.1920
58.0440    0.0813
59.0440    0.0471
60.0440    0.0254
61.0440    0.0111
62.0440    0.0061
63.0440    0.0037
64.0440    0.0042
65.0440    0.0019
66.0440    0.0002
67.0440    0.0004
68.0440    0.0006
69.0440    0.0016
70.0440    0.0002
71.0480    0.0005
72.0440    0.0003
73.0440    0.0036
74.0440    0.0007
75.0440    0.0011
76.0440    0.0032
77.0440    0.0099
78.0480    0.0068
79.0440    0.0065
80.0440    0.0025
81.0440    0.0065
82.0440    0.0043
83.0440    0.0017
84.0440    0.0089
85.0440    0.0022
86.0440    0.0004
87.0440    0.0541
88.0440    0.0580
89.0440    0.0218
90.0440    0.0166
91.0480    0.0373
92.0440    0.0608
93.0480    0.1080
94.0440    0.0266
95.0440    0.1201
96.0440    0.2129
97.0440    0.0768
98.0440    0.0602
99.0440    0.0465
100.0440    0.0510
101.0440    0.0291
102.0440    0.0091
103.0440    0.0804
104.0440    0.0784
105.0440    0.0889
106.0440    0.0739
107.0440    0.0090
108.0480    0.1413
109.0440    0.0483
110.0440    0.0051
111.0480    0.0876
112.0440    0.2079
113.0440    0.0728
114.0440    0.0341
115.0440    0.0221
116.0440    0.0243



==> matlabPlots/Power_Tower_Energy/norm_UAV2_EA.txt <==
-1.9960    0.0003
-0.9960    0.2756
0.0040    0.5025
1.0040    0.2303
2.0040    0.1110
3.0040    0.0257
4.0040    0.0714
5.0080    0.0561
6.0040    0.0220
7.0040    0.0434
8.0080    0.0760
9.0040    0.0776
10.0040    0.0201
11.0040    0.0277
12.0040    0.0909
13.0040    0.0961
14.0040    0.0229
15.0040    0.0636
16.0040    0.0988
17.0040    0.0868
18.0160    0.0373
19.0280    0.0185
20.0280    0.1568
21.0360    0.1078
22.0360    0.0823
23.0520    0.4387
24.0480    0.1602
25.0520    0.1672
26.0480    0.2309
27.0480    0.0117
28.0520    0.0650
29.0480    0.0704
30.0480    0.0251
31.0480    0.0144
32.0480    0.0127
33.0520    0.0067
34.0480    0.0115
35.0520    0.0091
36.0480    0.0005
37.0520    0.0051
38.0480    0.0021
39.0480    0.0002
40.0480    0.0019
41.0480    0.0008
42.0480    0.0017
43.0480    0.2647
44.0480    0.2425
45.0480    0.2157
46.0480    0.0368
47.0480    0.0154
48.0480    0.0788
49.0480    0.0496
50.0640    0.0754
51.0840    0.0406
52.0880    0.0762
53.0840    0.1718
54.1000    0.2266
55.1000    0.5840
56.1000    0.2723
57.1000    0.1001
58.1000    0.0478
59.1000    0.2669
60.1000    0.0862
61.1120    0.0638
62.1080    0.0532
63.1080    0.0489
64.1120    0.0149
65.1080    0.0080
66.1080    0.0123
67.1080    0.0020
68.1320    0.0043
69.1320    0.0018
70.1320    0.0005
71.1320    0.0017
72.1320    0.0006
73.1320    0.0003
74.1320    0.0005
75.1320    0.0020
76.1320    0.0017
77.1320    0.0014
78.1560    0.0013
79.1440    0.0004
80.1560    0.0027
81.1600    0.0522
82.1560    0.0076
83.1560    0.0042
84.1560    0.0040
85.1560    0.0026
86.1560    0.0067
87.1560    0.0023
88.1560    0.0033
89.1560    0.0044
90.1600    0.0010
91.1560    0.0746
92.1560    0.0996
93.1560    0.0600
94.1560    0.0573
95.1560    0.0685
96.1560    0.0265
97.1560    0.0115
98.1600    0.0113
99.1560    0.0235
100.1560    0.0718
101.1560    0.0445
102.1560    0.0113
103.1560    0.0649
104.1560    0.0347
105.1560    0.0052
106.1560    0.0106
107.1560    0.0087
108.1600    0.0061
109.1560    0.0027
110.1560    0.0006
111.1600    0.0042
112.1560    0.0011
113.1600    0.0005
114.1560    0.0026
115.1560    0.0007
116.1560    0.0006



==> matlabPlots/Power_Tower_Energy/position_UAV1_x.txt <==
-2.0000    1.9442
-1.7280    1.9999
-1.4320    1.9984
-1.1680    1.9930
-0.8640    1.9778
-0.5760    1.9543
-0.3000    1.9198
 0    1.8672
0.2680    1.8087
0.5680    1.7334
0.8360    1.6501
1.1320    1.5561
1.4320    1.4546
1.7000    1.3344
2.0000    1.2176
2.2680    1.1110
2.5720    0.9870
2.8360    0.8818
3.1320    0.7510
3.4240    0.6192
3.7000    0.4708
4.0000    0.3201
4.2680    0.1777
4.5680    0.0126
4.8440   -0.1357
5.1360   -0.3128
5.4240   -0.4883
5.7000   -0.6615
6.0000   -0.8492
6.2680   -1.0129
6.5680   -1.2010
6.8320   -1.3679
7.1320   -1.5539
7.4240   -1.7163
7.7000   -1.8658
8.0000   -2.0248
8.2720   -2.1605
8.5680   -2.3037
8.8320   -2.4266
9.1320   -2.5562
9.4240   -2.6769
9.7000   -2.7853
10.0000   -2.9073
10.2680   -3.0085
10.5680   -3.1049
10.8320   -3.2247
11.1320   -3.3264
11.4320   -3.4080
11.7000   -3.5021
12.0000   -3.5823
12.2680   -3.6401
12.5680   -3.6991
12.8400   -3.7409
13.1320   -3.7805
13.4240   -3.8127
13.7000   -3.8368
14.0000   -3.8630
14.2680   -3.8813
14.5720   -3.9044
14.8440   -3.9245
15.1320   -3.9435
15.4280   -3.9612
15.7000   -3.9746
16.0000   -3.9867
16.2680   -3.9959
16.5680   -4.0030
16.8320   -4.0074
17.1440   -4.0100
17.4240   -4.0108
17.7000   -4.0104
18.0000   -4.0090
18.2680   -4.0088
18.5720   -4.0088
18.8320   -4.0088
19.1320   -4.0088
19.4240   -4.0088
19.7000   -4.0088
20.0000   -4.0088
20.2680   -4.0088
20.5680   -4.0088
20.8360   -4.0088
21.1320   -4.0088
21.4240   -4.0088
21.7040   -4.0088
22.0040   -4.0088
22.2680   -4.0088
22.5680   -4.0088
22.8320   -4.0088
23.1320   -4.0088
23.4240   -4.0088
23.7040   -4.0088
24.0000   -4.0088
24.2720   -4.0088
24.5680   -4.0088
24.8320   -4.0088
25.1320   -4.0088
25.4240   -4.0088
25.7040   -4.0088
26.0000   -4.0088
26.2680   -4.0088
26.5680   -4.0088
26.8320   -4.0088
27.1320   -4.0088
27.4240   -4.0088
27.7000   -4.0088
28.0000   -4.0088
28.2680   -4.0088
28.5680   -4.0088
28.8320   -4.0088
29.1320   -4.0088
29.4240   -4.0088
29.7040   -4.0088
30.0000   -4.0088
30.2720   -4.0088
30.5680   -4.0088
30.8320   -4.0088
31.1320   -4.0088
31.4240   -4.0088
31.7000   -4.0088
32.0000   -4.0088
32.2680   -4.0088
32.5680   -4.0088
32.8320   -4.0088
33.1320   -4.0088
33.4240   -4.0088
33.7040   -4.0088
34.0000   -4.0088
34.2720   -4.0088
34.5720   -4.0088
34.8320   -4.0088
35.1320   -4.0088
35.4280   -4.0088
35.7040   -4.0088
36.0000   -4.0088
36.2680   -4.0088
36.5680   -4.0088
36.8320   -4.0088
37.1360   -4.0088
37.4240   -4.0088
37.7040   -4.0088
38.0000   -4.0088
38.2720   -4.0073
38.5760   -4.0057
38.8320   -4.0039
39.1320   -4.0023
39.4240   -4.0009
39.7040   -3.9996
40.0000   -3.9984
40.2680   -3.9975
40.5680   -3.9967
40.8320   -3.9961
41.1360   -3.9956
41.4240   -3.9952
41.7000   -3.9949
42.0000   -3.9947
42.2680   -3.9945
42.5680   -3.9945
42.8360   -3.9951
43.1320   -3.9972
43.4240   -4.0007
43.7000   -4.0058
44.0000   -4.0133
44.2800   -4.0219
44.5680   -4.0327
44.8320   -4.0454
45.1360   -4.0605
45.4240   -4.0762
45.7000   -4.0924
46.0000   -4.1105
46.2680   -4.1263
46.5680   -4.1425
46.8320   -4.1507
47.1320   -4.1462
47.4240   -4.1287
47.7000   -4.0892
48.0040   -4.0300
48.2720   -3.9575
48.5800   -3.8614
48.8320   -3.7689
49.1320   -3.6275
49.4240   -3.4762
49.7040   -3.3396
50.0120   -3.2091
50.2680   -3.0258
50.5720   -2.8636
50.8320   -2.7055
51.1320   -2.5388
51.4400   -2.3865
51.7000   -2.2005
52.0000   -2.0097
52.2680   -1.8391
52.5680   -1.6518
52.8360   -1.4740
53.1320   -1.2928
53.4240   -1.0956
53.7000   -0.8890
54.0040   -0.7156
54.2680   -0.4930
54.5680   -0.2862
54.8320   -0.1064
55.1360    0.0797
55.4240    0.2500
55.7040    0.3848
56.0000    0.5121
56.2680    0.6120
56.5680    0.6922
56.8360    0.7682
57.1400    0.7682
57.4240    0.7682
57.7000    0.7682
58.0000    0.7682
58.2680    0.7682
58.5720    0.7682
58.8320    0.7682
59.1360    0.7682
59.4240    0.7682
59.7000    0.7682
60.0000    0.7682
60.2680    0.7682
60.5680    0.7682
60.8320    0.7682
61.1320    0.7682
61.4240    0.7682
61.7000    0.7682
62.0000    0.7682
62.2680    0.7682
62.5680    0.7682
62.8320    0.7682
63.1320    0.7682
63.4240    0.7682
63.7000    0.7682
64.0000    0.7682
64.2680    0.7682
64.5760    0.7682
64.8320    0.7682
65.1320    0.7682
65.4240    0.7682
65.7000    0.7682
66.0000    0.7682
66.2680    0.7682
66.5680    0.7682
66.8320    0.7682
67.1320    0.7682
67.4240    0.7682
67.7000    0.7682
68.0000    0.7682
68.2680    0.7682
68.5680    0.7682
68.8320    0.7682
69.1320    0.7682
69.4240    0.7682
69.7000    0.7682
70.0000    0.7682
70.2680    0.7682
70.5680    0.7682
70.8320    0.7682
71.1360    0.7682
71.4240    0.7682
71.7000    0.7682
72.0000    0.7682
72.2680    0.7682
72.5680    0.7682
72.8320    0.7682
73.1320    0.7682
73.4240    0.7682
73.7000    0.7682
74.0040    0.7682
74.2680    0.7682
74.5720    0.7682
74.8360    0.7682
75.1320    0.7682
75.4240    0.7682
75.7000    0.7682
76.0000    0.7682
76.2680    0.7682
76.5720    0.7682
76.8320    0.7702
77.1320    0.8269
77.4240    0.8698
77.7000    0.9005
78.0000    0.9232
78.2680    0.9479
78.5680    0.9707
78.8320    0.9901
79.1320    1.0091
79.4240    1.0248
79.7000    1.0364
80.0000    1.0451
80.2720    1.0499
80.5680    1.0515
80.8320    1.0504
81.1320    1.0457
81.4240    1.0390
81.7000    1.0306
82.0000    1.0202
82.2680    1.0108
82.5720    1.0003
82.8320    0.9915
83.1320    0.9837
83.4240    0.9774
83.7000    0.9739
84.0000    0.9724
84.2680    0.9732
84.5680    0.9765
84.8320    0.9813
85.1320    0.9888
85.4240    0.9974
85.7000    1.0070
86.0000    1.0181
86.2680    1.0283
86.5680    1.0383
86.8320    1.0431
87.1320    1.0399
87.4240    1.0276
87.7000    1.0033
88.0000    0.9654
88.2680    0.9191
88.5720    0.8554
88.8320    0.7909
89.1320    0.7055
89.4240    0.6153
89.7040    0.5215
90.0000    0.4171
90.2680    0.3212
90.5680    0.2129
90.8320    0.1149
91.1320   -0.0075
91.4240   -0.1357
91.7000   -0.2728
92.0040   -0.4324
92.2680   -0.5831
92.5680   -0.7763
92.8320   -0.9486
93.1320   -1.1591
93.4320   -1.3707
93.7000   -1.5823
94.0000   -1.8131
94.2680   -2.0150
94.5680   -2.2463
94.8320   -2.4486
95.1320   -2.6605
95.4280   -2.8518
95.7000   -3.0182
96.0000   -3.1794
96.2680   -3.3021
96.5680   -3.4259
96.8360   -3.5229
97.1320   -3.6145
97.4240   -3.6918
97.7000   -3.7566
98.0000   -3.8203
98.2680   -3.8729
98.5680   -3.9318
98.8320   -3.9803
99.1320   -4.0247
99.4240   -4.0575
99.7040   -4.0755
100.0000   -4.0820
100.2680   -4.0744
100.5680   -4.0537
100.8320   -4.0237
101.1320   -3.9783
101.4280   -3.9260
101.7000   -3.8682
102.0000   -3.8020
102.2680   -3.7426
102.5680   -3.6720
102.8360   -3.6028
103.1360   -3.5137
103.4280   -3.4147
103.7000   -3.3017
104.0000   -3.1690
104.2680   -3.0291
104.5680   -2.8562
104.8320   -2.6868
105.1320   -2.4832
105.4240   -2.2974
105.7000   -2.0660
106.0000   -1.8359
106.2680   -1.6262
106.5680   -1.4013
106.8320   -1.1940
107.1320   -0.9679
107.4240   -0.7540
107.7000   -0.5537
108.0000   -0.3519
108.2680   -0.1632
108.5680    0.0327
108.8320    0.1978
109.1320    0.3829
109.4320    0.5639
109.7000    0.7236
110.0000    0.8992
110.2680    1.0563
110.5680    1.2284
110.8320    1.3714
111.1320    1.5133
111.4240    1.6548
111.7000    1.7590
112.0000    1.8594
112.2680    1.9252
112.5680    1.9821
112.8320    2.0178
113.1320    2.0395
113.4320    2.0495
113.7000    2.0482
114.0000    2.0406
114.2680    2.0309
114.5680    2.0199
114.8320    2.0106
115.1320    2.0019
115.4280    1.9950
115.7000    1.9907
116.0000    1.9879
116.2680    1.9876



==> matlabPlots/Power_Tower_Energy/position_UAV1_y.txt <==

-2.0000    5.7872
-1.7280    6.0000
-1.4320    6.0003
-1.1680    6.0014
-0.8640    6.0044
-0.5760    6.0091
-0.3000    6.0159
 0    6.0264
0.2680    6.0381
0.5680    6.0530
0.8360    6.0696
1.1320    6.0883
1.4320    6.1085
1.7000    6.1324
2.0000    6.1556
2.2680    6.1767
2.5720    6.1998
2.8360    6.2154
3.1320    6.2253
3.4240    6.2247
3.7000    6.2094
4.0000    6.1808
4.2680    6.1419
4.5680    6.0856
4.8440    6.0266
5.1360    5.9469
5.4240    5.8616
5.7000    5.7720
6.0000    5.6718
6.2680    5.5831
6.5680    5.4809
6.8320    5.3904
7.1320    5.2900
7.4240    5.2026
7.7000    5.1227
8.0000    5.0382
8.2720    4.9666
8.5680    4.8917
8.8320    4.8279
9.1320    4.7611
9.4240    4.6994
9.7000    4.6444
10.0000    4.5827
10.2680    4.5316
10.5680    4.4813
10.8320    4.4114
11.1320    4.3370
11.4320    4.2634
11.7000    4.1530
12.0000    4.0286
12.2680    3.9095
12.5680    3.7516
12.8400    3.6072
13.1320    3.4270
13.4240    3.2432
13.7000    3.0708
14.0000    2.8532
14.2680    2.6880
14.5720    2.4762
14.8440    2.2915
15.1320    2.1134
15.4280    1.9442
15.7000    1.8108
16.0000    1.6850
16.2680    1.5827
16.5680    1.4934
16.8320    1.4284
17.1440    1.3721
17.4240    1.3317
17.7000    1.3057
18.0000    1.2806
18.2680    1.2775
18.5720    1.2775
18.8320    1.2775
19.1320    1.2775
19.4240    1.2775
19.7000    1.2775
20.0000    1.2775
20.2680    1.2775
20.5680    1.2775
20.8360    1.2775
21.1320    1.2775
21.4240    1.2775
21.7040    1.2775
22.0040    1.2775
22.2680    1.2775
22.5680    1.2775
22.8320    1.2775
23.1320    1.2775
23.4240    1.2775
23.7040    1.2775
24.0000    1.2775
24.2720    1.2775
24.5680    1.2775
24.8320    1.2775
25.1320    1.2775
25.4240    1.2775
25.7040    1.2775
26.0000    1.2775
26.2680    1.2775
26.5680    1.2775
26.8320    1.2775
27.1320    1.2775
27.4240    1.2775
27.7000    1.2775
28.0000    1.2775
28.2680    1.2775
28.5680    1.2775
28.8320    1.2775
29.1320    1.2775
29.4240    1.2775
29.7040    1.2775
30.0000    1.2775
30.2720    1.2775
30.5680    1.2775
30.8320    1.2775
31.1320    1.2775
31.4240    1.2775
31.7000    1.2775
32.0000    1.2775
32.2680    1.2775
32.5680    1.2775
32.8320    1.2775
33.1320    1.2775
33.4240    1.2775
33.7040    1.2775
34.0000    1.2775
34.2720    1.2775
34.5720    1.2775
34.8320    1.2775
35.1320    1.2775
35.4280    1.2775
35.7040    1.2775
36.0000    1.2775
36.2680    1.2775
36.5680    1.2775
36.8320    1.2775
37.1360    1.2775
37.4240    1.2775
37.7040    1.2775
38.0000    1.2775
38.2720    1.2597
38.5760    1.2416
38.8320    1.2221
39.1320    1.2054
39.4240    1.1930
39.7040    1.1834
40.0000    1.1772
40.2680    1.1755
40.5680    1.1775
40.8320    1.1821
41.1360    1.1908
41.4240    1.2015
41.7000    1.2131
42.0000    1.2281
42.2680    1.2416
42.5680    1.2547
42.8360    1.2603
43.1320    1.2524
43.4240    1.2304
43.7000    1.1913
44.0000    1.1295
44.2800    1.0551
44.5680    0.9601
44.8320    0.8452
45.1360    0.7082
45.4240    0.5638
45.7000    0.4138
46.0000    0.2469
46.2680    0.0995
46.5680   -0.0710
46.8320   -0.2245
47.1320   -0.3951
47.4240   -0.5487
47.7000   -0.7196
48.0040   -0.8905
48.2720   -1.0445
48.5800   -1.2100
48.8320   -1.3471
49.1320   -1.5299
49.4240   -1.7071
49.7040   -1.8558
50.0120   -1.9931
50.2680   -2.1818
50.5720   -2.3456
50.8320   -2.4974
51.1320   -2.6414
51.4400   -2.7579
51.7000   -2.8768
52.0000   -2.9743
52.2680   -3.0397
52.5680   -3.0918
52.8360   -3.1249
53.1320   -3.1430
53.4240   -3.1506
53.7000   -3.1472
54.0040   -3.1389
54.2680   -3.1246
54.5680   -3.1106
54.8320   -3.0983
55.1360   -3.0855
55.4240   -3.0736
55.7040   -3.0639
56.0000   -3.0544
56.2680   -3.0467
56.5680   -3.0401
56.8360   -3.0335
57.1400   -3.0335
57.4240   -3.0335
57.7000   -3.0335
58.0000   -3.0335
58.2680   -3.0335
58.5720   -3.0335
58.8320   -3.0335
59.1360   -3.0335
59.4240   -3.0335
59.7000   -3.0335
60.0000   -3.0335
60.2680   -3.0335
60.5680   -3.0335
60.8320   -3.0335
61.1320   -3.0335
61.4240   -3.0335
61.7000   -3.0335
62.0000   -3.0335
62.2680   -3.0335
62.5680   -3.0335
62.8320   -3.0335
63.1320   -3.0335
63.4240   -3.0335
63.7000   -3.0335
64.0000   -3.0335
64.2680   -3.0335
64.5760   -3.0335
64.8320   -3.0335
65.1320   -3.0335
65.4240   -3.0335
65.7000   -3.0335
66.0000   -3.0335
66.2680   -3.0335
66.5680   -3.0335
66.8320   -3.0335
67.1320   -3.0335
67.4240   -3.0335
67.7000   -3.0335
68.0000   -3.0335
68.2680   -3.0335
68.5680   -3.0335
68.8320   -3.0335
69.1320   -3.0335
69.4240   -3.0335
69.7000   -3.0335
70.0000   -3.0335
70.2680   -3.0335
70.5680   -3.0335
70.8320   -3.0335
71.1360   -3.0335
71.4240   -3.0335
71.7000   -3.0335
72.0000   -3.0335
72.2680   -3.0335
72.5680   -3.0335
72.8320   -3.0335
73.1320   -3.0335
73.4240   -3.0335
73.7000   -3.0335
74.0040   -3.0335
74.2680   -3.0335
74.5720   -3.0335
74.8360   -3.0335
75.1320   -3.0335
75.4240   -3.0335
75.7000   -3.0335
76.0000   -3.0335
76.2680   -3.0335
76.5720   -3.0335
76.8320   -3.0333
77.1320   -3.0278
77.4240   -3.0231
77.7000   -3.0192
78.0000   -3.0159
78.2680   -3.0121
78.5680   -3.0085
78.8320   -3.0055
79.1320   -3.0024
79.4240   -2.9999
79.7000   -2.9980
80.0000   -2.9965
80.2720   -2.9956
80.5680   -2.9952
80.8320   -2.9952
81.1320   -2.9957
81.4240   -2.9965
81.7000   -2.9976
82.0000   -2.9990
82.2680   -3.0002
82.5720   -3.0016
82.8320   -3.0027
83.1320   -3.0037
83.4240   -3.0044
83.7000   -3.0047
84.0000   -3.0047
84.2680   -3.0044
84.5680   -3.0036
84.8320   -3.0026
85.1320   -3.0012
85.4240   -2.9996
85.7000   -2.9979
86.0000   -2.9959
86.2680   -2.9941
86.5680   -2.9924
86.8320   -2.9918
87.1320   -2.9930
87.4240   -2.9963
87.7000   -3.0022
88.0000   -3.0111
88.2680   -3.0219
88.5720   -3.0366
88.8320   -3.0514
89.1320   -3.0710
89.4240   -3.0916
89.7040   -3.1129
90.0000   -3.1367
90.2680   -3.1585
90.5680   -3.1817
90.8320   -3.1992
91.1320   -3.2132
91.4240   -3.2203
91.7000   -3.2184
92.0040   -3.2082
92.2680   -3.1912
92.5680   -3.1620
92.8320   -3.1309
93.1320   -3.0874
93.4320   -3.0399
93.7000   -2.9894
94.0000   -2.9326
94.2680   -2.8820
94.5680   -2.8214
94.8320   -2.7610
95.1320   -2.6810
95.4280   -2.5898
95.7000   -2.4833
96.0000   -2.3519
96.2680   -2.2209
96.5680   -2.0517
96.8360   -1.8849
97.1320   -1.6831
97.4240   -1.4768
97.7000   -1.2675
98.0000   -1.0376
98.2680   -0.8357
98.5680   -0.6024
98.8320   -0.3924
99.1320   -0.1591
99.4240    0.0665
99.7040    0.2843
100.0000    0.5176
100.2680    0.7276
100.5680    0.9531
100.8320    1.1631
101.1320    1.3964
101.4280    1.6220
101.7000    1.8398
102.0000    2.0731
102.2680    2.2753
102.5680    2.5080
102.8360    2.7156
103.1360    2.9422
103.4280    3.1570
103.7000    3.3587
104.0000    3.5624
104.2680    3.7466
104.5680    3.9456
104.8320    4.1202
105.1320    4.3091
105.4240    4.4697
105.7000    4.6579
106.0000    4.8381
106.2680    4.9992
106.5680    5.1702
106.8320    5.3231
107.1320    5.4792
107.4240    5.6155
107.7000    5.7276
108.0000    5.8259
108.2680    5.9012
108.5680    5.9623
108.8320    6.0004
109.1320    6.0272
109.4320    6.0413
109.7000    6.0441
110.0000    6.0411
110.2680    6.0354
110.5680    6.0289
110.8320    6.0234
111.1320    6.0180
111.4240    6.0126
111.7000    6.0084
112.0000    6.0047
112.2680    6.0021
112.5680    5.9998
112.8320    5.9983
113.1320    5.9974
113.4320    5.9968
113.7000    5.9967
114.0000    5.9969
114.2680    5.9971
114.5680    5.9973
114.8320    5.9975
115.1320    5.9977
115.4280    5.9979
115.7000    5.9980
116.0000    5.9980
116.2680    5.9980



==> matlabPlots/Power_Tower_Energy/position_UAV1_z.txt <==
-2.0000    1.7338
-1.7280    1.5001
-1.4320    1.5016
-1.1680    1.5070
-0.8640    1.5223
-0.5760    1.5458
-0.3000    1.5803
 0    1.6331
0.2680    1.6917
0.5680    1.7671
0.8360    1.8505
1.1320    1.9447
1.4320    2.0465
1.7000    2.1668
2.0000    2.2838
2.2680    2.3906
2.5720    2.5143
2.8360    2.6179
3.1320    2.7435
3.4240    2.8663
3.7000    2.9996
4.0000    3.1305
4.2680    3.2502
4.5680    3.3851
4.8440    3.5034
5.1360    3.6415
5.4240    3.7762
5.7000    3.9073
6.0000    4.0483
6.2680    4.1707
6.5680    4.3116
6.8320    4.4368
7.1320    4.5773
7.4240    4.7008
7.7000    4.8156
8.0000    4.9388
8.2720    5.0453
8.5680    5.1590
8.8320    5.2577
9.1320    5.3632
9.4240    5.4625
9.7000    5.5524
10.0000    5.6543
10.2680    5.7391
10.5680    5.8216
10.8320    5.9323
11.1320    6.0427
11.4320    6.1466
11.7000    6.2945
12.0000    6.4537
12.2680    6.6007
12.5680    6.7906
12.8400    6.9608
13.1320    7.1696
13.4240    7.3803
13.7000    7.5762
14.0000    7.8221
14.2680    8.0085
14.5720    8.2476
14.8440    8.4571
15.1320    8.6614
15.4280    8.8580
15.7000    9.0166
16.0000    9.1700
16.2680    9.2994
16.5680    9.4184
16.8320    9.5105
17.1440    9.5985
17.4240    9.6688
17.7000    9.7209
18.0000    9.7775
18.2680    9.7848
18.5720    9.7848
18.8320    9.7848
19.1320    9.7848
19.4240    9.7848
19.7000    9.7848
20.0000    9.7848
20.2680    9.7848
20.5680    9.7848
20.8360    9.7848
21.1320    9.7848
21.4240    9.7848
21.7040    9.7848
22.0040    9.7848
22.2680    9.7848
22.5680    9.7848
22.8320    9.7848
23.1320    9.7848
23.4240    9.7848
23.7040    9.7848
24.0000    9.7848
24.2720    9.7848
24.5680    9.7848
24.8320    9.7848
25.1320    9.7848
25.4240    9.7848
25.7040    9.7848
26.0000    9.7848
26.2680    9.7848
26.5680    9.7848
26.8320    9.7848
27.1320    9.7848
27.4240    9.7848
27.7000    9.7848
28.0000    9.7848
28.2680    9.7848
28.5680    9.7848
28.8320    9.7848
29.1320    9.7848
29.4240    9.7848
29.7040    9.7848
30.0000    9.7848
30.2720    9.7848
30.5680    9.7848
30.8320    9.7848
31.1320    9.7848
31.4240    9.7848
31.7000    9.7848
32.0000    9.7848
32.2680    9.7848
32.5680    9.7848
32.8320    9.7848
33.1320    9.7848
33.4240    9.7848
33.7040    9.7848
34.0000    9.7848
34.2720    9.7848
34.5720    9.7848
34.8320    9.7848
35.1320    9.7848
35.4280    9.7848
35.7040    9.7848
36.0000    9.7848
36.2680    9.7848
36.5680    9.7848
36.8320    9.7848
37.1360    9.7848
37.4240    9.7848
37.7040    9.7848
38.0000    9.7848
38.2720    9.8289
38.5760    9.8739
38.8320    9.9232
39.1320    9.9665
39.4240   10.0001
39.7040   10.0283
40.0000   10.0500
40.2680   10.0607
40.5680   10.0653
40.8320   10.0629
41.1360   10.0532
41.4240   10.0389
41.7000   10.0221
42.0000    9.9995
42.2680    9.9786
42.5680    9.9573
42.8360    9.9446
43.1320    9.9439
43.4240    9.9580
43.7000    9.9897
44.0000   10.0433
44.2800   10.1103
44.5680   10.1976
44.8320   10.3045
45.1360   10.4333
45.4240   10.5698
45.7000   10.7121
46.0000   10.8708
46.2680   11.0111
46.5680   11.1742
46.8320   11.3234
47.1320   11.4944
47.4240   11.6535
47.7000   11.8379
48.0040   12.0298
48.2720   12.2099
48.5800   12.4103
48.8320   12.5812
49.1320   12.8159
49.4240   13.0487
49.7040   13.2477
50.0120   13.4330
50.2680   13.6894
50.5720   13.9146
50.8320   14.1310
51.1320   14.3531
51.4400   14.5503
51.7000   14.7821
52.0000   15.0106
52.2680   15.2066
52.5680   15.4142
52.8360   15.6050
53.1320   15.7935
53.4240   15.9940
53.7000   16.1997
54.0040   16.3703
54.2680   16.5879
54.5680   16.7897
54.8320   16.9650
55.1360   17.1461
55.4240   17.3115
55.7040   17.4418
56.0000   17.5643
56.2680   17.6597
56.5680   17.7356
56.8360   17.8066
57.1400   17.8066
57.4240   17.8066
57.7000   17.8066
58.0000   17.8066
58.2680   17.8066
58.5720   17.8066
58.8320   17.8066
59.1360   17.8066
59.4240   17.8066
59.7000   17.8066
60.0000   17.8066
60.2680   17.8066
60.5680   17.8066
60.8320   17.8066
61.1320   17.8066
61.4240   17.8066
61.7000   17.8066
62.0000   17.8066
62.2680   17.8066
62.5680   17.8066
62.8320   17.8066
63.1320   17.8066
63.4240   17.8066
63.7000   17.8066
64.0000   17.8066
64.2680   17.8066
64.5760   17.8066
64.8320   17.8066
65.1320   17.8066
65.4240   17.8066
65.7000   17.8066
66.0000   17.8066
66.2680   17.8066
66.5680   17.8066
66.8320   17.8066
67.1320   17.8066
67.4240   17.8066
67.7000   17.8066
68.0000   17.8066
68.2680   17.8066
68.5680   17.8066
68.8320   17.8066
69.1320   17.8066
69.4240   17.8066
69.7000   17.8066
70.0000   17.8066
70.2680   17.8066
70.5680   17.8066
70.8320   17.8066
71.1360   17.8066
71.4240   17.8066
71.7000   17.8066
72.0000   17.8066
72.2680   17.8066
72.5680   17.8066
72.8320   17.8066
73.1320   17.8066
73.4240   17.8066
73.7000   17.8066
74.0040   17.8066
74.2680   17.8066
74.5720   17.8066
74.8360   17.8066
75.1320   17.8066
75.4240   17.8066
75.7000   17.8066
76.0000   17.8066
76.2680   17.8066
76.5720   17.8066
76.8320   17.8085
77.1320   17.8602
77.4240   17.8983
77.7000   17.9244
78.0000   17.9429
78.2680   17.9624
78.5680   17.9804
78.8320   17.9955
79.1320   18.0103
79.4240   18.0224
79.7000   18.0310
80.0000   18.0373
80.2720   18.0403
80.5680   18.0407
80.8320   18.0389
81.1320   18.0339
81.4240   18.0274
81.7000   18.0195
82.0000   18.0097
82.2680   18.0011
82.5720   17.9913
82.8320   17.9835
83.1320   17.9767
83.4240   17.9719
83.7000   17.9700
84.0000   17.9705
84.2680   17.9734
84.5680   17.9793
84.8320   17.9868
85.1320   17.9974
85.4240   18.0094
85.7000   18.0223
86.0000   18.0370
86.2680   18.0505
86.5680   18.0636
86.8320   18.0692
87.1320   18.0630
87.4240   18.0434
87.7000   18.0063
88.0000   17.9493
88.2680   17.8801
88.5720   17.7854
88.8320   17.6895
89.1320   17.5630
89.4240   17.4295
89.7040   17.2907
90.0000   17.1363
90.2680   16.9947
90.5680   16.8360
90.8320   16.6960
91.1320   16.5289
91.4240   16.3615
91.7000   16.1918
92.0040   16.0025
92.2680   15.8311
92.5680   15.6186
92.8320   15.4342
93.1320   15.2145
93.4320   14.9972
93.7000   14.7832
94.0000   14.5513
94.2680   14.3492
94.5680   14.1159
94.8320   13.9059
95.1320   13.6726
95.4280   13.4471
95.7000   13.2293
96.0000   12.9960
96.2680   12.7937
96.5680   12.5604
96.8360   12.3504
97.1320   12.1171
97.4240   11.8916
97.7000   11.6738
98.0000   11.4405
98.2680   11.2382
98.5680   11.0049
98.8320   10.7949
99.1320   10.5616
99.4240   10.3360
99.7040   10.1183
100.0000    9.8850
100.2680    9.6750
100.5680    9.4494
100.8320    9.2394
101.1320    9.0061
101.4280    8.7805
101.7000    8.5628
102.0000    8.3294
102.2680    8.1272
102.5680    7.8939
102.8360    7.6839
103.1360    7.4506
103.4280    7.2250
103.7000    7.0073
104.0000    6.7817
104.2680    6.5717
104.5680    6.3384
104.8320    6.1284
105.1320    5.8951
105.4240    5.6929
105.7000    5.4518
106.0000    5.2184
106.2680    5.0085
106.5680    4.7837
106.8320    4.5767
107.1320    4.3517
107.4240    4.1396
107.7000    3.9418
108.0000    3.7434
108.2680    3.5590
108.5680    3.3686
108.8320    3.2089
109.1320    3.0309
109.4320    2.8575
109.7000    2.7050
110.0000    2.5379
110.2680    2.3886
110.5680    2.2249
110.8320    2.0891
111.1320    1.9544
111.4240    1.8204
111.7000    1.7187
112.0000    1.6275
112.2680    1.5660
112.5680    1.5133
112.8320    1.4809
113.1320    1.4621
113.4320    1.4546
113.7000    1.4578
114.0000    1.4672
114.2680    1.4785
114.5680    1.4913
114.8320    1.5019
115.1320    1.5119
115.4280    1.5196
115.7000    1.5243
116.0000    1.5271
116.2680    1.5270



==> matlabPlots/Power_Tower_Energy/position_UAV2_x.txt <==

-1.9960    3.9956
-1.6960    3.9812
-1.4320    3.9562
-1.1320    3.9095
-0.8400    3.8470
-0.5640    3.7688
-0.2640    3.6634
0.0040    3.5509
0.3040    3.4085
0.5680    3.2674
0.8680    3.0974
1.1600    2.9251
1.4360    2.7533
1.7360    2.5676
2.0080    2.3993
2.3040    2.2161
2.5680    2.0426
2.8680    1.8449
3.1600    1.6493
3.4360    1.4550
3.7360    1.2493
4.0040    1.0533
4.3080    0.8311
4.5680    0.6278
4.8680    0.3985
5.1600    0.1748
5.4360   -0.0426
5.7360   -0.2758
6.0080   -0.4768
6.3040   -0.7058
6.5680   -0.9084
6.8680   -1.1206
7.1600   -1.3348
7.4360   -1.5283
7.7360   -1.7301
8.0040   -1.8999
8.3040   -2.0909
8.5680   -2.2589
8.8680   -2.4416
9.1600   -2.6098
9.4360   -2.7824
9.7360   -2.9542
10.0040   -3.1104
10.3040   -3.2740
10.5680   -3.4092
10.8680   -3.5406
11.1640   -3.6502
11.4360   -3.7348
11.7360   -3.8048
12.0040   -3.8525
12.3040   -3.8881
12.5680   -3.9073
12.8680   -3.9153
13.1600   -3.9152
13.4360   -3.9097
13.7360   -3.9015
14.0040   -3.8907
14.3040   -3.8687
14.5680   -3.8384
14.8680   -3.7844
15.1600   -3.7123
15.4360   -3.6271
15.7400   -3.5141
16.0040   -3.3898
16.3040   -3.2496
16.5680   -3.0964
16.8680   -2.9248
17.1600   -2.7578
17.4360   -2.5728
17.7360   -2.3861
18.0040   -2.1945
18.3040   -2.0257
18.5680   -1.8616
18.8680   -1.6759
19.1600   -1.5151
19.4400   -1.3790
19.7360   -1.2393
20.0120   -1.0978
20.3040   -0.9642
20.5680   -0.8494
20.8680   -0.7273
21.1640   -0.6127
21.4400   -0.5043
21.7360   -0.4083
22.0040   -0.2932
22.3040   -0.2018
22.5680   -0.1729
22.8680   -0.1729
23.1600   -0.1729
23.4360   -0.1729
23.7360   -0.1729
24.0040   -0.1729
24.3040   -0.1729
24.5680   -0.1729
24.8680   -0.1729
25.1600   -0.1729
25.4360   -0.1729
25.7360   -0.1729
26.0040   -0.1729
26.3040   -0.1729
26.5680   -0.1729
26.8680   -0.1729
27.1600   -0.1729
27.4400   -0.1729
27.7360   -0.1729
28.0040   -0.1729
28.3040   -0.1729
28.5680   -0.1729
28.8680   -0.1729
29.1600   -0.1729
29.4360   -0.1729
29.7400   -0.1729
30.0040   -0.1729
30.3080   -0.1729
30.5720   -0.1729
30.8680   -0.1729
31.1600   -0.1729
31.4360   -0.1729
31.7360   -0.1729
32.0040   -0.1729
32.3040   -0.1729
32.5720   -0.1729
32.8680   -0.1729
33.1640   -0.1729
33.4360   -0.1729
33.7360   -0.1729
34.0040   -0.1729
34.3040   -0.1729
34.5680   -0.1729
34.8680   -0.1729
35.1600   -0.1729
35.4360   -0.1729
35.7360   -0.1729
36.0040   -0.1729
36.3080   -0.1729
36.5680   -0.1729
36.8680   -0.1729
37.1600   -0.1729
37.4360   -0.1729
37.7360   -0.1729
38.0040   -0.1729
38.3120   -0.1729
38.5680   -0.1729
38.8680   -0.1729
39.1600   -0.1729
39.4360   -0.1729
39.7360   -0.1729
40.0040   -0.1729
40.3040   -0.1729
40.5680   -0.1729
40.8680   -0.1729
41.1600   -0.1729
41.4360   -0.1729
41.7360   -0.1729
42.0080   -0.1729
42.3040   -0.1729
42.5680   -0.1186
42.8680   -0.0446
43.1600    0.0045
43.4360    0.0308
43.7360    0.0403
44.0040    0.0316
44.3040    0.0046
44.5680   -0.0326
44.8680   -0.0852
45.1600   -0.1478
45.4360   -0.2096
45.7360   -0.2795
46.0040   -0.3386
46.3040   -0.3946
46.5680   -0.4329
46.8680   -0.4565
47.1640   -0.4620
47.4360   -0.4470
47.7360   -0.4134
48.0120   -0.3606
48.3040   -0.2880
48.5680   -0.2129
48.8680   -0.1133
49.1640   -0.0089
49.4720    0.1088
49.7600    0.2128
50.0400    0.3276
50.3360    0.4527
50.6040    0.5739
50.9040    0.7198
51.1680    0.8560
51.4680    1.0273
51.7600    1.2104
52.0360    1.3874
52.3360    1.5939
52.6040    1.7885
52.9040    2.0123
53.1680    2.1953
53.4680    2.4584
53.7600    2.6757
54.0400    2.8881
54.3360    3.0916
54.6040    3.2814
54.9040    3.4667
55.1680    3.6169
55.4680    3.7573
55.7600    3.8875
56.0360    3.9787
56.3360    4.0628
56.6040    4.1377
56.9040    4.1981
57.1680    4.2471
57.4680    4.2962
57.7640    4.3390
58.0360    4.3848
58.3400    4.4262
58.6040    4.4605
58.9040    4.4932
59.1720    4.5158
59.4680    4.5369
59.7640    4.5500
60.0400    4.5572
60.3360    4.5572
60.6040    4.5572
60.9040    4.5572
61.1680    4.5572
61.4720    4.5572
61.7600    4.5572
62.0360    4.5572
62.3360    4.5572
62.6080    4.5572
62.9040    4.5572
63.1680    4.5572
63.4680    4.5572
63.7600    4.5572
64.0400    4.5572
64.3400    4.5572
64.6040    4.5572
64.9040    4.5572
65.1680    4.5572
65.4760    4.5572
65.7600    4.5572
66.0400    4.5572
66.3360    4.5572
66.6040    4.5572
66.9040    4.5572
67.1680    4.5572
67.4680    4.5572
67.7600    4.5572
68.0360    4.5572
68.3360    4.5572
68.6040    4.5572
68.9040    4.5572
69.1680    4.5572
69.4680    4.5572
69.7600    4.5572
70.0400    4.5572
70.3360    4.5572
70.6040    4.5572
70.9040    4.5572
71.1680    4.5572
71.4680    4.5572
71.7600    4.5572
72.0360    4.5572
72.3360    4.5572
72.6040    4.5572
72.9040    4.5572
73.1680    4.5572
73.4680    4.5572
73.7680    4.5572
74.0360    4.5572
74.3360    4.5572
74.6040    4.5572
74.9040    4.5572
75.1680    4.5572
75.4680    4.5572
75.7600    4.5572
76.0360    4.5572
76.3360    4.5572
76.6040    4.5572
76.9120    4.5572
77.1680    4.5572
77.4720    4.5572
77.7600    4.5572
78.0360    4.5572
78.3360    4.5572
78.6040    4.5572
78.9040    4.5572
79.1680    4.5572
79.4680    4.5572
79.7600    4.5572
80.0400    4.5583
80.3360    4.5613
80.6040    4.5597
80.9040    4.5540
81.1680    4.5473
81.4680    4.5376
81.7600    4.5275
82.0360    4.5184
82.3360    4.5097
82.6040    4.5024
82.9040    4.4957
83.1680    4.4909
83.4680    4.4869
83.7600    4.4843
84.0400    4.4832
84.3360    4.4832
84.6040    4.4842
84.9040    4.4860
85.1680    4.4881
85.4680    4.4909
85.7600    4.4938
86.0360    4.4964
86.3360    4.4989
86.6040    4.5009
86.9120    4.5026
87.1680    4.5037
87.4680    4.5045
87.7600    4.5048
88.0360    4.5046
88.3360    4.5040
88.6040    4.5030
88.9040    4.5017
89.1680    4.5005
89.4720    4.4989
89.7600    4.4973
90.0360    4.4966
90.3360    4.4972
90.6040    4.4997
90.9040    4.5049
91.1680    4.5124
91.4680    4.5238
91.7600    4.5374
92.0360    4.5528
92.3360    4.5723
92.6040    4.5919
92.9040    4.6137
93.1680    4.6375
93.4680    4.6630
93.7600    4.6876
94.0360    4.7095
94.3360    4.7290
94.6040    4.7406
94.9040    4.7472
95.1680    4.7465
95.4720    4.7370
95.7600    4.7207
96.0480    4.6971
96.3360    4.6655
96.6040    4.6329
96.9040    4.5906
97.1680    4.5497
97.4680    4.5021
97.7600    4.4556
98.0360    4.4132
98.3360    4.3677
98.6040    4.3291
98.9040    4.2894
99.1720    4.2566
99.4680    4.2240
99.7600    4.1957
100.0360    4.1726
100.3360    4.1498
100.6040    4.1317
100.9080    4.1136
101.1680    4.0987
101.4720    4.0831
101.7600    4.0687
102.0360    4.0548
102.3360    4.0408
102.6040    4.0295
102.9040    4.0185
103.1680    4.0104
103.4680    4.0028
103.7600    3.9975
104.0360    3.9940
104.3360    3.9917
104.6040    3.9909
104.9040    3.9911
105.1680    3.9919
105.4680    3.9933
105.7600    3.9948
106.0360    3.9962
106.3360    3.9976
106.6040    3.9987
106.9040    3.9997
107.1680    4.0004
107.4680    4.0011
107.7600    4.0015
108.0360    4.0016
108.3360    4.0016
108.6040    4.0015
108.9040    4.0012
109.1680    4.0009
109.4680    4.0005
109.7600    4.0001
110.0360    3.9997
110.3360    3.9993
110.6040    3.9990
110.9040    3.9988
111.1680    3.9986
111.4680    3.9985
111.7600    3.9985
112.0400    3.9985
112.3400    3.9986
112.6040    3.9988
112.9040    3.9990
113.1680    3.9992
113.4680    3.9995
113.7640    3.9997
114.0400    3.9999
114.3360    4.0002
114.6040    4.0004
114.9040    4.0006
115.1680    4.0007
115.4680    4.0008
115.7600    4.0009
116.0360    4.0009
116.3360    4.0009



==> matlabPlots/Power_Tower_Energy/position_UAV2_y.txt <==
-1.9960   -3.0022
-1.6960   -3.0092
-1.4320   -3.0213
-1.1320   -3.0440
-0.8400   -3.0745
-0.5640   -3.1125
-0.2640   -3.1638
0.0040   -3.2185
0.3040   -3.2878
0.5680   -3.3565
0.8680   -3.4392
1.1600   -3.5230
1.4360   -3.6066
1.7360   -3.6967
2.0080   -3.7748
2.3040   -3.8517
2.5680   -3.9145
2.8680   -3.9702
3.1600   -4.0111
3.4360   -4.0350
3.7360   -4.0465
4.0040   -4.0443
4.3080   -4.0289
4.5680   -4.0054
4.8680   -3.9696
5.1600   -3.9290
5.4360   -3.8857
5.7360   -3.8378
6.0080   -3.7925
6.3040   -3.7306
6.5680   -3.6627
6.8680   -3.5719
7.1600   -3.4599
7.4360   -3.3341
7.7360   -3.1807
8.0040   -3.0306
8.3040   -2.8406
8.5680   -2.6567
8.8680   -2.4392
9.1600   -2.2284
9.4360   -2.0046
9.7360   -1.7792
10.0040   -1.5692
10.3040   -1.3358
10.5680   -1.1258
10.8680   -0.8925
11.1640   -0.6670
11.4360   -0.4492
11.7360   -0.2236
12.0040   -0.0136
12.3040    0.2197
12.5680    0.4297
12.8680    0.6630
13.1600    0.8808
13.4360    1.0986
13.7360    1.3396
14.0040    1.5402
14.3040    1.7678
14.5680    1.9607
14.8680    2.1756
15.1600    2.3835
15.4360    2.5624
15.7400    2.7540
16.0040    2.9253
16.3040    3.0904
16.5680    3.2502
16.8680    3.4107
17.1600    3.5572
17.4360    3.7123
17.7360    3.8664
18.0040    4.0216
18.3040    4.1525
18.5680    4.2723
18.8680    4.3936
19.1600    4.4854
19.4400    4.5488
19.7360    4.6003
20.0120    4.6363
20.3040    4.6535
20.5680    4.6562
20.8680    4.6459
21.1640    4.6279
21.4400    4.6051
21.7360    4.5835
22.0040    4.5578
22.3040    4.5379
22.5680    4.5317
22.8680    4.5317
23.1600    4.5317
23.4360    4.5317
23.7360    4.5317
24.0040    4.5317
24.3040    4.5317
24.5680    4.5317
24.8680    4.5317
25.1600    4.5317
25.4360    4.5317
25.7360    4.5317
26.0040    4.5317
26.3040    4.5317
26.5680    4.5317
26.8680    4.5317
27.1600    4.5317
27.4400    4.5317
27.7360    4.5317
28.0040    4.5317
28.3040    4.5317
28.5680    4.5317
28.8680    4.5317
29.1600    4.5317
29.4360    4.5317
29.7400    4.5317
30.0040    4.5317
30.3080    4.5317
30.5720    4.5317
30.8680    4.5317
31.1600    4.5317
31.4360    4.5317
31.7360    4.5317
32.0040    4.5317
32.3040    4.5317
32.5720    4.5317
32.8680    4.5317
33.1640    4.5317
33.4360    4.5317
33.7360    4.5317
34.0040    4.5317
34.3040    4.5317
34.5680    4.5317
34.8680    4.5317
35.1600    4.5317
35.4360    4.5317
35.7360    4.5317
36.0040    4.5317
36.3080    4.5317
36.5680    4.5317
36.8680    4.5317
37.1600    4.5317
37.4360    4.5317
37.7360    4.5317
38.0040    4.5317
38.3120    4.5317
38.5680    4.5317
38.8680    4.5317
39.1600    4.5317
39.4360    4.5317
39.7360    4.5317
40.0040    4.5317
40.3040    4.5317
40.5680    4.5317
40.8680    4.5317
41.1600    4.5317
41.4360    4.5317
41.7360    4.5317
42.0080    4.5317
42.3040    4.5317
42.5680    4.5205
42.8680    4.5067
43.1600    4.4993
43.4360    4.4982
43.7360    4.5021
44.0040    4.5107
44.3040    4.5253
44.5680    4.5421
44.8680    4.5637
45.1600    4.5884
45.4360    4.6122
45.7360    4.6392
46.0040    4.6643
46.3040    4.6942
46.5680    4.7238
46.8680    4.7607
47.1640    4.8000
47.4360    4.8409
47.7360    4.8886
48.0120    4.9404
48.3040    4.9978
48.5680    5.0502
48.8680    5.1133
49.1640    5.1761
49.4720    5.2445
49.7600    5.3040
50.0400    5.3632
50.3360    5.4145
50.6040    5.4471
50.9040    5.4657
51.1680    5.4663
51.4680    5.4449
51.7600    5.4047
52.0360    5.3495
52.3360    5.2725
52.6040    5.1894
52.9040    5.0853
53.1680    4.9957
53.4680    4.8626
53.7600    4.7512
54.0400    4.6375
54.3360    4.5197
54.6040    4.3957
54.9040    4.2545
55.1680    4.1199
55.4680    3.9657
55.7600    3.7917
56.0360    3.6376
56.3360    3.4652
56.6040    3.2734
56.9040    3.0826
57.1680    2.9017
57.4680    2.6981
57.7640    2.5147
58.0360    2.3159
58.3400    2.1334
58.6040    1.9769
58.9040    1.8206
59.1720    1.7051
59.4680    1.5844
59.7640    1.4962
60.0400    1.4338
60.3360    1.4338
60.6040    1.4338
60.9040    1.4338
61.1680    1.4338
61.4720    1.4338
61.7600    1.4338
62.0360    1.4338
62.3360    1.4338
62.6080    1.4338
62.9040    1.4338
63.1680    1.4338
63.4680    1.4338
63.7600    1.4338
64.0400    1.4338
64.3400    1.4338
64.6040    1.4338
64.9040    1.4338
65.1680    1.4338
65.4760    1.4338
65.7600    1.4338
66.0400    1.4338
66.3360    1.4338
66.6040    1.4338
66.9040    1.4338
67.1680    1.4338
67.4680    1.4338
67.7600    1.4338
68.0360    1.4338
68.3360    1.4338
68.6040    1.4338
68.9040    1.4338
69.1680    1.4338
69.4680    1.4338
69.7600    1.4338
70.0400    1.4338
70.3360    1.4338
70.6040    1.4338
70.9040    1.4338
71.1680    1.4338
71.4680    1.4338
71.7600    1.4338
72.0360    1.4338
72.3360    1.4338
72.6040    1.4338
72.9040    1.4338
73.1680    1.4338
73.4680    1.4338
73.7680    1.4338
74.0360    1.4338
74.3360    1.4338
74.6040    1.4338
74.9040    1.4338
75.1680    1.4338
75.4680    1.4338
75.7600    1.4338
76.0360    1.4338
76.3360    1.4338
76.6040    1.4338
76.9120    1.4338
77.1680    1.4338
77.4720    1.4338
77.7600    1.4338
78.0360    1.4338
78.3360    1.4338
78.6040    1.4338
78.9040    1.4338
79.1680    1.4338
79.4680    1.4338
79.7600    1.4338
80.0400    1.4182
80.3360    1.3575
80.6040    1.3166
80.9040    1.2821
81.1680    1.2609
81.4680    1.2409
81.7600    1.2223
82.0360    1.2059
82.3360    1.1902
82.6040    1.1775
82.9040    1.1660
83.1680    1.1583
83.4680    1.1526
83.7600    1.1496
84.0400    1.1497
84.3360    1.1521
84.6040    1.1564
84.9040    1.1626
85.1680    1.1690
85.4680    1.1773
85.7600    1.1858
86.0360    1.1934
86.3360    1.2007
86.6040    1.2066
86.9120    1.2121
87.1680    1.2158
87.4680    1.2187
87.7600    1.2204
88.0360    1.2207
88.3360    1.2200
88.6040    1.2185
88.9040    1.2161
89.1680    1.2137
89.4720    1.2104
89.7600    1.2066
90.0360    1.1985
90.3360    1.1799
90.6040    1.1496
90.9040    1.1002
91.1680    1.0355
91.4680    0.9437
91.7600    0.8370
92.0360    0.7189
92.3360    0.5720
92.6040    0.4261
92.9040    0.2639
93.1680    0.0882
93.4680   -0.0994
93.7600   -0.2820
94.0360   -0.4571
94.3360   -0.6421
94.6040   -0.7992
94.9040   -0.9760
95.1680   -1.1309
95.4720   -1.2973
95.7600   -1.4537
96.0480   -1.5995
96.3360   -1.7518
96.6040   -1.8804
96.9040   -2.0259
97.1680   -2.1549
97.4680   -2.2969
97.7600   -2.4335
98.0360   -2.5566
98.3360   -2.6852
98.6040   -2.7893
98.9040   -2.8898
99.1720   -2.9660
99.4680   -3.0319
99.7600   -3.0801
100.0360   -3.1089
100.3360   -3.1275
100.6040   -3.1325
100.9080   -3.1279
101.1680   -3.1175
101.4720   -3.1012
101.7600   -3.0850
102.0360   -3.0692
102.3360   -3.0532
102.6040   -3.0403
102.9040   -3.0278
103.1680   -3.0185
103.4680   -3.0098
103.7600   -3.0038
104.0360   -2.9998
104.3360   -2.9971
104.6040   -2.9961
104.9040   -2.9963
105.1680   -2.9971
105.4680   -2.9987
105.7600   -3.0004
106.0360   -3.0019
106.3360   -3.0033
106.6040   -3.0044
106.9040   -3.0054
107.1680   -3.0060
107.4680   -3.0063
107.7600   -3.0063
108.0360   -3.0061
108.3360   -3.0055
108.6040   -3.0047
108.9040   -3.0038
109.1680   -3.0028
109.4680   -3.0016
109.7600   -3.0004
110.0360   -2.9993
110.3360   -2.9983
110.6040   -2.9975
110.9040   -2.9969
111.1680   -2.9965
111.4680   -2.9963
111.7600   -2.9964
112.0400   -2.9967
112.3400   -2.9971
112.6040   -2.9978
112.9040   -2.9986
113.1680   -2.9994
113.4680   -3.0003
113.7640   -3.0014
114.0400   -3.0022
114.3360   -3.0030
114.6040   -3.0035
114.9040   -3.0038
115.1680   -3.0039
115.4680   -3.0037
115.7600   -3.0033
116.0360   -3.0026
116.3360   -3.0017



==> matlabPlots/Power_Tower_Energy/position_UAV2_z.txt <==
-1.9960    1.5044
-1.6960    1.5188
-1.4320    1.5438
-1.1320    1.5905
-0.8400    1.6530
-0.5640    1.7312
-0.2640    1.8366
0.0040    1.9491
0.3040    2.0915
0.5680    2.2326
0.8680    2.4026
1.1600    2.5749
1.4360    2.7467
1.7360    2.9324
2.0080    3.1007
2.3040    3.2839
2.5680    3.4574
2.8680    3.6551
3.1600    3.8507
3.4360    4.0450
3.7360    4.2507
4.0040    4.4467
4.3080    4.6689
4.5680    4.8722
4.8680    5.1015
5.1600    5.3252
5.4360    5.5426
5.7360    5.7759
6.0080    5.9781
6.3040    6.2114
6.5680    6.4214
6.8680    6.6470
7.1600    6.8803
7.4360    7.0981
7.7360    7.3314
8.0040    7.5337
8.3040    7.7670
8.5680    7.9770
8.8680    8.2103
9.1600    8.4281
9.4360    8.6537
9.7360    8.8792
10.0040    9.0892
10.3040    9.3226
10.5680    9.5326
10.8680    9.7659
11.1640    9.9914
11.4360   10.2092
11.7360   10.4348
12.0040   10.6448
12.3040   10.8781
12.5680   11.0881
12.8680   11.3214
13.1600   11.5392
13.4360   11.7570
13.7360   11.9981
14.0040   12.2003
14.3040   12.4337
14.5680   12.6359
14.8680   12.8692
15.1600   13.1025
15.4360   13.3125
15.7400   13.5459
16.0040   13.7637
16.3040   13.9814
16.5680   14.1992
16.8680   14.4248
17.1600   14.6348
17.4360   14.8603
17.7360   15.0857
18.0040   15.3168
18.3040   15.5203
18.5680   15.7182
18.8680   15.9421
19.1600   16.1359
19.4400   16.3000
19.7360   16.4682
20.0120   16.6386
20.3040   16.7995
20.5680   16.9378
20.8680   17.0847
21.1640   17.2227
21.4400   17.3531
21.7360   17.4686
22.0040   17.6080
22.3040   17.7205
22.5680   17.7565
22.8680   17.7565
23.1600   17.7565
23.4360   17.7565
23.7360   17.7565
24.0040   17.7565
24.3040   17.7565
24.5680   17.7565
24.8680   17.7565
25.1600   17.7565
25.4360   17.7565
25.7360   17.7565
26.0040   17.7565
26.3040   17.7565
26.5680   17.7565
26.8680   17.7565
27.1600   17.7565
27.4400   17.7565
27.7360   17.7565
28.0040   17.7565
28.3040   17.7565
28.5680   17.7565
28.8680   17.7565
29.1600   17.7565
29.4360   17.7565
29.7400   17.7565
30.0040   17.7565
30.3080   17.7565
30.5720   17.7565
30.8680   17.7565
31.1600   17.7565
31.4360   17.7565
31.7360   17.7565
32.0040   17.7565
32.3040   17.7565
32.5720   17.7565
32.8680   17.7565
33.1640   17.7565
33.4360   17.7565
33.7360   17.7565
34.0040   17.7565
34.3040   17.7565
34.5680   17.7565
34.8680   17.7565
35.1600   17.7565
35.4360   17.7565
35.7360   17.7565
36.0040   17.7565
36.3080   17.7565
36.5680   17.7565
36.8680   17.7565
37.1600   17.7565
37.4360   17.7565
37.7360   17.7565
38.0040   17.7565
38.3120   17.7565
38.5680   17.7565
38.8680   17.7565
39.1600   17.7565
39.4360   17.7565
39.7360   17.7565
40.0040   17.7565
40.3040   17.7565
40.5680   17.7565
40.8680   17.7565
41.1600   17.7565
41.4360   17.7565
41.7360   17.7565
42.0080   17.7565
42.3040   17.7565
42.5680   17.8256
42.8680   17.9247
43.1600   17.9964
43.4360   18.0446
43.7360   18.0768
44.0040   18.0892
44.3040   18.0857
44.5680   18.0696
44.8680   18.0397
45.1600   18.0005
45.4360   17.9599
45.7360   17.9129
46.0040   17.8684
46.3040   17.8133
46.5680   17.7568
46.8680   17.6831
47.1640   17.6019
47.4360   17.5148
47.7360   17.4111
48.0120   17.2964
48.3040   17.1675
48.5680   17.0488
48.8680   16.9043
49.1640   16.7600
49.4720   16.6023
49.7600   16.4640
50.0400   16.3134
50.3360   16.1533
50.6040   16.0034
50.9040   15.8292
51.1680   15.6717
51.4680   15.4804
51.7600   15.2811
52.0360   15.0935
52.3360   14.8783
52.6040   14.6787
52.9040   14.4519
53.1680   14.2678
53.4680   14.0043
53.7600   13.7867
54.0400   13.5703
54.3360   13.3562
54.6040   13.1454
54.9040   12.9242
55.1680   12.7292
55.4680   12.5250
55.7600   12.3116
56.0360   12.1372
56.3360   11.9529
56.6040   11.7593
56.9040   11.5751
57.1680   11.4054
57.4680   11.2182
57.7640   11.0504
58.0360   10.8690
58.3400   10.7033
58.6040   10.5624
58.9040   10.4236
59.1720   10.3226
59.4680   10.2198
59.7640   10.1472
60.0400   10.0982
60.3360   10.0982
60.6040   10.0982
60.9040   10.0982
61.1680   10.0982
61.4720   10.0982
61.7600   10.0982
62.0360   10.0982
62.3360   10.0982
62.6080   10.0982
62.9040   10.0982
63.1680   10.0982
63.4680   10.0982
63.7600   10.0982
64.0400   10.0982
64.3400   10.0982
64.6040   10.0982
64.9040   10.0982
65.1680   10.0982
65.4760   10.0982
65.7600   10.0982
66.0400   10.0982
66.3360   10.0982
66.6040   10.0982
66.9040   10.0982
67.1680   10.0982
67.4680   10.0982
67.7600   10.0982
68.0360   10.0982
68.3360   10.0982
68.6040   10.0982
68.9040   10.0982
69.1680   10.0982
69.4680   10.0982
69.7600   10.0982
70.0400   10.0982
70.3360   10.0982
70.6040   10.0982
70.9040   10.0982
71.1680   10.0982
71.4680   10.0982
71.7600   10.0982
72.0360   10.0982
72.3360   10.0982
72.6040   10.0982
72.9040   10.0982
73.1680   10.0982
73.4680   10.0982
73.7680   10.0982
74.0360   10.0982
74.3360   10.0982
74.6040   10.0982
74.9040   10.0982
75.1680   10.0982
75.4680   10.0982
75.7600   10.0982
76.0360   10.0982
76.3360   10.0982
76.6040   10.0982
76.9120   10.0982
77.1680   10.0982
77.4720   10.0982
77.7600   10.0982
78.0360   10.0982
78.3360   10.0982
78.6040   10.0982
78.9040   10.0982
79.1680   10.0982
79.4680   10.0982
79.7600   10.0982
80.0400   10.0866
80.3360   10.0434
80.6040   10.0181
80.9040   10.0016
81.1680    9.9949
81.4680    9.9922
81.7600    9.9910
82.0360    9.9901
82.3360    9.9895
82.6040    9.9893
82.9040    9.9896
83.1680    9.9903
83.4680    9.9918
83.7600    9.9939
84.0400    9.9963
84.3360    9.9995
84.6040   10.0028
84.9040   10.0067
85.1680   10.0103
85.4680   10.0147
85.7600   10.0191
86.0360   10.0227
86.3360   10.0258
86.6040   10.0275
86.9120   10.0281
87.1680   10.0273
87.4680   10.0246
87.7600   10.0203
88.0360   10.0150
88.3360   10.0078
88.6040    9.9999
88.9040    9.9904
89.1680    9.9820
89.4720    9.9715
89.7600    9.9605
90.0360    9.9459
90.3360    9.9200
90.6040    9.8832
90.9040    9.8267
91.1680    9.7552
91.4680    9.6561
91.7600    9.5424
92.0360    9.4177
92.3360    9.2635
92.6040    9.1110
92.9040    8.9420
93.1680    8.7591
93.4680    8.5642
93.7600    8.3744
94.0360    8.1901
94.3360    7.9906
94.6040    7.8151
94.9040    7.6092
95.1680    7.4206
95.4720    7.2066
95.7600    6.9962
96.0480    6.7891
96.3360    6.5641
96.6040    6.3664
96.9040    6.1361
97.1680    5.9273
97.4680    5.6943
97.7600    5.4688
98.0360    5.2599
98.3360    5.0297
98.6040    4.8253
98.9040    4.6019
99.1720    4.4042
99.4680    4.1891
99.7600    3.9848
100.0360    3.7985
100.3360    3.5947
100.6040    3.4142
100.9080    3.2160
101.1680    3.0391
101.4720    2.8437
101.7600    2.6620
102.0360    2.4850
102.3360    2.3051
102.6040    2.1568
102.9040    2.0098
103.1680    1.8977
103.4680    1.7873
103.7600    1.7050
104.0360    1.6417
104.3360    1.5902
104.6040    1.5585
104.9040    1.5332
105.1680    1.5189
105.4680    1.5080
105.7600    1.4986
106.0360    1.4906
106.3360    1.4825
106.6040    1.4763
106.9040    1.4710
107.1680    1.4673
107.4680    1.4650
107.7600    1.4643
108.0360    1.4651
108.3360    1.4673
108.6040    1.4706
108.9040    1.4748
109.1680    1.4792
109.4680    1.4847
109.7600    1.4904
110.0360    1.4952
110.3360    1.5000
110.6040    1.5039
110.9040    1.5075
111.1680    1.5099
111.4680    1.5117
111.7600    1.5128
112.0400    1.5129
112.3400    1.5123
112.6040    1.5113
112.9040    1.5095
113.1680    1.5077
113.4680    1.5055
113.7640    1.5031
114.0400    1.5012
114.3360    1.4992
114.6040    1.4976
114.9040    1.4963
115.1680    1.4954
115.4680    1.4948
115.7600    1.4946
116.0360    1.4948
116.3360    1.4954



==> matlabPlots/Power_Tower_Energy/rho_goal_UAV1.txt <==
1.5000    0.1000
1.7720    0.1000
2.0680    0.1000
2.3320    0.1006
2.6360    0.1017
2.9240    0.1037
3.2000    0.1064
3.5000    0.1098
3.7680    0.1143
4.0680    0.1192
4.3360    0.1253
4.6320    0.1314
4.9320    0.1387
5.2000    0.1461
5.5000    0.1535
5.7680    0.1615
6.0720    0.1687
6.3360    0.1766
6.6320    0.1841
6.9240    0.1926
7.2000    0.2010
7.5000    0.2094
7.7680    0.2183
8.0680    0.2267
8.3440    0.2363
8.6360    0.2450
8.9240    0.2549
9.2000    0.2645
9.5000    0.2739
9.7680    0.2840
10.0680    0.2927
10.3320    0.3027
10.6320    0.3117
10.9240    0.3215
11.2000    0.3315
11.5000    0.3409
11.7720    0.3509
12.0680    0.3596
12.3320    0.3697
12.6320    0.3787
12.9240    0.3888
13.2000    0.3982
13.5000    0.4079
13.7680    0.4176
14.0680    0.4266
14.3320    0.4367
14.6320    0.4457
14.9320    0.4558
15.2000    0.4655
15.5000    0.4749
15.7680    0.4846
16.0680    0.4936
16.3400    0.5037
16.6320    0.5127
16.9240    0.5228
17.2000    0.5321
17.5000    0.5415
17.7680    0.5519
18.0720    0.5606
18.3440    0.5707
18.6320    0.5794
18.9280    0.5894
19.2000    0.5995
19.5000    0.6085
19.7680    0.6186
20.0680    0.6279
20.3320    0.6373
20.6440    0.6467
20.9240    0.6564
21.2000    0.6654
21.5000    0.6752
21.7680    0.6848
22.0720    0.6948
22.3320    0.7035
22.6320    0.7120
22.9240    0.7217
23.2000    0.7300
23.5000    0.7370
23.7680    0.7442
24.0680    0.7514
24.3360    0.7583
24.6320    0.7641
24.9240    0.7703
25.2040    0.7761
25.5040    0.7816
25.7680    0.7863
26.0680    0.7920
26.3320    0.7963
26.6320    0.7976
26.9240    0.7976
27.2040    0.7976
27.5000    0.7976
27.7720    0.7976
28.0680    0.7976
28.3320    0.7976
28.6320    0.7976
28.9240    0.7976
29.2040    0.7976
29.5000    0.7976
29.7680    0.7976
30.0680    0.7976
30.3320    0.7976
30.6320    0.7976
30.9240    0.7976
31.2000    0.7976
31.5000    0.7976
31.7680    0.7976
32.0680    0.7976
32.3320    0.7976
32.6320    0.7976
32.9240    0.7976
33.2040    0.7976
33.5000    0.7976
33.7720    0.7976
34.0680    0.7976
34.3320    0.7976
34.6320    0.7976
34.9240    0.7976
35.2000    0.7976
35.5000    0.7976
35.7680    0.7976
36.0680    0.7976
36.3320    0.7976
36.6320    0.7976
36.9240    0.7976
37.2040    0.7976
37.5000    0.7976
37.7720    0.7976
38.0720    0.7976
38.3320    0.7976
38.6320    0.7976
38.9280    0.7976
39.2040    0.7976
39.5000    0.7976
39.7680    0.7976
40.0680    0.7976
40.3320    0.7976
40.6360    0.7976
40.9240    0.4763
41.2040    0.4763
41.5000    0.4763
41.7720    0.4763
42.0760    0.4763
42.3320    0.4763
42.6320    0.4763
42.9240    0.4763
43.2040    0.4763
43.5000    0.4763
43.7680    0.4763
44.0680    0.4763
44.3320    0.4763
44.6360    0.4763
44.9240    0.4763
45.2000    0.4763
45.5000    0.4763
45.7680    0.4763
46.0680    0.4763
46.3360    0.4763
46.6320    0.4734
46.9240    0.4691
47.2000    0.4660
47.5000    0.4639
47.7800    0.4626
48.0680    0.4620
48.3320    0.4622
48.6360    0.4629
48.9240    0.4641
49.2000    0.4658
49.5000    0.4676
49.7680    0.4696
50.0680    0.4715
50.3320    0.4739
50.6320    0.4763
50.9240    0.4795
51.2000    0.4830
51.5040    0.4868
51.7720    0.4912
52.0800    0.4962
52.3320    0.5017
52.6320    0.5068
52.9240    0.5130
53.2040    0.5193
53.5120    0.5260
53.7680    0.5320
54.0720    0.5385
54.3320    0.5454
54.6320    0.5518
54.9400    0.5593
55.2000    0.5661
55.5000    0.5744
55.7680    0.5829
56.0680    0.5910
56.3360    0.6003
56.6320    0.6089
56.9240    0.6186
57.2000    0.6265
57.5040    0.6378
57.7680    0.6469
58.0680    0.6556
58.3320    0.6636
58.6360    0.6707
58.9240    0.6778
59.2040    0.6840
59.5000    0.6909
59.7680    0.6985
60.0680    0.7052
60.3360    0.7126
60.6400    0.7209
60.9240    0.7291
61.2000    0.7369
61.5000    0.7456
61.7680    0.7535
62.0720    0.7620
62.3320    0.7698
62.6360    0.7764
62.9240    0.7831
63.2000    0.7879
63.5000    0.7929
63.7680    0.7963
64.0680    0.7985
64.3320    0.7985
64.6320    0.7985
64.9240    0.7985
65.2000    0.7985
65.5000    0.7985
65.7680    0.7985
66.0680    0.7985
66.3320    0.7985
66.6320    0.7985
66.9240    0.7985
67.2000    0.7985
67.5000    0.7985
67.7680    0.7985
68.0760    0.7985
68.3320    0.7985
68.6320    0.7985
68.9240    0.7985
69.2000    0.7985
69.5000    0.7985
69.7680    0.7985
70.0680    0.7985
70.3320    0.7985
70.6320    0.7985
70.9240    0.7985
71.2000    0.7985
71.5000    0.7985
71.7680    0.7985
72.0680    0.7985
72.3320    0.7985
72.6320    0.7985
72.9240    0.7985
73.2000    0.7985
73.5000    0.7985
73.7680    0.7985
74.0680    0.7985
74.3320    0.7985
74.6360    0.7985
74.9240    0.7985
75.2000    0.7985
75.5000    0.7985
75.7680    0.7985
76.0680    0.7985
76.3320    0.7985
76.6320    0.7985
76.9240    0.7985
77.2000    0.7985
77.5040    0.7985
77.7680    0.7985
78.0720    0.7985
78.3360    0.7985
78.6320    0.7985
78.9240    0.7985
79.2000    0.7985
79.5000    0.7985
79.7680    0.7985
80.0720    0.7985
80.6240    0.7985
80.8200    0.4401
81.5000    0.4401
81.7680    0.4401
82.0680    0.4401
82.3320    0.4401
82.6320    0.4401
82.9240    0.4401
83.2000    0.4401
83.5000    0.4401
83.7720    0.4401
84.0680    0.4406
84.3320    0.4425
84.6320    0.4435
84.9240    0.4443
85.2000    0.4445
85.5000    0.4447
85.7680    0.4447
86.0720    0.4448
86.3320    0.4448
86.6320    0.4448
86.9240    0.4448
87.2000    0.4447
87.5000    0.4447
87.7680    0.4446
88.0680    0.4445
88.3320    0.4443
88.6320    0.4442
88.9240    0.4440
89.2000    0.4439
89.5000    0.4437
89.7680    0.4435
90.0680    0.4433
90.3320    0.4432
90.6320    0.4431
90.9240    0.4431
91.2000    0.4432
91.5000    0.4433
91.7680    0.4435
92.0720    0.4437
92.3320    0.4440
92.6320    0.4443
92.9240    0.4447
93.2040    0.4451
93.5000    0.4456
93.7680    0.4460
94.0680    0.4467
94.3320    0.4478
94.6320    0.4494
94.9240    0.4518
95.2000    0.4549
95.5040    0.4591
95.7680    0.4640
96.0680    0.4694
96.3320    0.4760
96.6320    0.4826
96.9320    0.4899
97.2000    0.4978
97.5000    0.5062
97.7680    0.5143
98.0680    0.5223
98.3320    0.5309
98.6320    0.5384
98.9280    0.5473
99.2000    0.5554
99.5000    0.5646
99.7680    0.5737
100.0680    0.5826
100.3360    0.5923
100.6320    0.6008
100.9240    0.6107
101.2000    0.6197
101.5000    0.6297
101.7680    0.6395
102.0680    0.6485
102.3320    0.6584
102.6320    0.6672
102.9240    0.6768
103.2040    0.6853
103.5000    0.6946
103.7680    0.7034
104.0680    0.7114
104.3320    0.7202
104.6320    0.7279
104.9280    0.7365
105.2000    0.7441
105.5000    0.7525
105.7680    0.7603
106.0680    0.7680
106.3360    0.7757
106.6360    0.7821
106.9280    0.7883
107.2000    0.7929
107.5000    0.7971
107.7680    0.7997
108.0680    0.8012
108.3320    0.8021
108.6320    0.8024
108.9240    0.8026
109.2000    0.8026
109.5000    0.8026
109.7680    0.8027
110.0680    0.8026
110.3320    0.8026
110.6320    0.8026
110.9240    0.8026
111.2000    0.8026
111.5000    0.8026
111.7680    0.8026
112.0680    0.8026
112.3320    0.8026
112.6320    0.8026
112.9320    0.8026
113.2000    0.8026
113.5000    0.8026
113.7680    0.8027
114.0680    0.8027
114.3320    0.8027
114.6320    0.8027
114.9240    0.8027
115.2000    0.8026
115.5000    0.8026
115.7680    0.8026
116.0680    0.8026
116.3320    0.8026
116.6320    0.8026
116.9320    0.8027
117.2000    0.8027
117.5000    0.8027
117.7680    0.8027
118.0680    0.8027
118.3320    0.8027
118.6320    0.8027
118.9280    0.8027
119.2000    0.8027
119.5000    0.8027
119.7680    0.8027


==> matlabPlots/Power_Tower_Energy/rho_goal_UAV2.txt <==
1.2500    0.4544
1.5220    0.4544
1.8180    0.4544
2.0820    0.4443
2.3860    0.4444
2.6740    0.4446
2.9500    0.4453
3.2500    0.4463
3.5180    0.4478
3.8180    0.4501
4.0860    0.4526
4.3820    0.4558
4.6820    0.4594
4.9500    0.4635
5.2500    0.4679
5.5180    0.4730
5.8220    0.4781
6.0860    0.4827
6.3820    0.4880
6.6740    0.4925
6.9500    0.4979
7.2500    0.5032
7.5180    0.5089
7.8180    0.5145
8.0940    0.5197
8.3860    0.5255
8.6740    0.5306
8.9500    0.5365
9.2500    0.5423
9.5180    0.5480
9.8180    0.5541
10.0820    0.5593
10.3820    0.5654
10.6740    0.5708
10.9500    0.5768
11.2500    0.5822
11.5220    0.5871
11.8180    0.5924
12.0820    0.5970
12.3820    0.6019
12.6740    0.6061
12.9500    0.6107
13.2500    0.6150
13.5180    0.6188
13.8180    0.6232
14.0820    0.6269
14.3820    0.6304
14.6820    0.6352
14.9500    0.6400
15.2500    0.6444
15.5180    0.6508
15.8180    0.6577
16.0900    0.6640
16.3820    0.6722
16.6740    0.6795
16.9500    0.6885
17.2500    0.6975
17.5180    0.7060
17.8220    0.7166
18.0940    0.7246
18.3820    0.7349
18.6780    0.7439
18.9500    0.7527
19.2500    0.7611
19.5180    0.7679
19.8180    0.7745
20.0820    0.7800
20.3940    0.7851
20.6740    0.7889
20.9500    0.7925
21.2500    0.7953
21.5180    0.7971
21.8220    0.7990
22.0820    0.7992
22.3820    0.7992
22.6740    0.7992
22.9500    0.7992
23.2500    0.7992
23.5180    0.7992
23.8180    0.7992
24.0860    0.7992
24.3820    0.7992
24.6740    0.7992
24.9540    0.7992
25.2540    0.7992
25.5180    0.7992
25.8180    0.7992
26.0820    0.7992
26.3820    0.7992
26.6740    0.7992
26.9540    0.7992
27.2500    0.7992
27.5220    0.7992
27.8180    0.7992
28.0820    0.7992
28.3820    0.7992
28.6740    0.7992
28.9540    0.7992
29.2500    0.7992
29.5180    0.7992
29.8180    0.7992
30.0820    0.7992
30.3820    0.7992
30.6740    0.7992
30.9500    0.7992
31.2500    0.7992
31.5180    0.7992
31.8180    0.7992
32.0820    0.7992
32.3820    0.7992
32.6740    0.7992
32.9540    0.7992
33.2500    0.7992
33.5220    0.7992
33.8180    0.7992
34.0820    0.7992
34.3820    0.7992
34.6740    0.7992
34.9500    0.7992
35.2500    0.7992
35.5180    0.7992
35.8180    0.7992
36.0820    0.7992
36.3820    0.7992
36.6740    0.7992
36.9540    0.7992
37.2500    0.7992
37.5220    0.7992
37.8220    0.7992
38.0820    0.7992
38.3820    0.7992
38.6780    0.7992
38.9540    0.7992
39.2500    0.7992
39.5180    0.7992
39.8180    0.7992
40.0820    0.7992
40.3860    0.7992
40.6740    0.4566
40.9540    0.4566
41.2500    0.4566
41.5220    0.4566
41.8260    0.4566
42.0820    0.4585
42.3820    0.4604
42.6740    0.4626
42.9540    0.4644
43.2500    0.4659
43.5180    0.4671
43.8180    0.4680
44.0820    0.4685
44.3860    0.4687
44.6740    0.4686
44.9500    0.4681
45.2500    0.4675
45.5180    0.4668
45.8180    0.4658
46.0860    0.4649
46.3820    0.4640
46.6740    0.4635
46.9500    0.4634
47.2500    0.4641
47.5300    0.4654
47.8180    0.4677
48.0820    0.4706
48.3860    0.4744
48.6740    0.4790
48.9500    0.4845
49.2500    0.4904
49.5180    0.4965
49.8180    0.5034
50.0820    0.5094
50.3820    0.5164
50.6740    0.5229
50.9500    0.5302
51.2540    0.5371
51.5220    0.5450
51.8300    0.5533
52.0820    0.5610
52.3820    0.5697
52.6740    0.5770
52.9540    0.5871
53.2620    0.5971
53.5180    0.6056
53.8220    0.6136
54.0820    0.6245
54.3820    0.6340
54.6900    0.6430
54.9500    0.6521
55.2500    0.6600
55.5180    0.6692
55.8180    0.6782
56.0860    0.6860
56.3820    0.6944
56.6740    0.7022
56.9500    0.7101
57.2540    0.7187
57.5180    0.7275
57.8180    0.7350
58.0820    0.7445
58.3860    0.7533
58.6740    0.7610
58.9540    0.7690
59.2500    0.7762
59.5180    0.7819
59.8180    0.7873
60.0860    0.7915
60.3900    0.7947
60.6740    0.7976
60.9500    0.7976
61.2500    0.7976
61.5180    0.7976
61.8220    0.7976
62.0820    0.7976
62.3860    0.7976
62.6740    0.7976
62.9500    0.7976
63.2500    0.7976
63.5180    0.7976
63.8180    0.7976
64.0820    0.7976
64.3820    0.7976
64.6740    0.7976
64.9500    0.7976
65.2500    0.7976
65.5180    0.7976
65.8180    0.7976
66.0820    0.7976
66.3820    0.7976
66.6740    0.7976
66.9500    0.7976
67.2500    0.7976
67.5180    0.7976
67.8260    0.7976
68.0820    0.7976
68.3820    0.7976
68.6740    0.7976
68.9500    0.7976
69.2500    0.7976
69.5180    0.7976
69.8180    0.7976
70.0820    0.7976
70.3820    0.7976
70.6740    0.7976
70.9500    0.7976
71.2500    0.7976
71.5180    0.7976
71.8180    0.7976
72.0820    0.7976
72.3820    0.7976
72.6740    0.7976
72.9500    0.7976
73.2500    0.7976
73.5180    0.7976
73.8180    0.7976
74.0820    0.7976
74.3860    0.7976
74.6740    0.7976
74.9500    0.7976
75.2500    0.7976
75.5180    0.7976
75.8180    0.7976
76.0820    0.7976
76.3820    0.7976
76.6740    0.7976
76.9500    0.7976
77.2540    0.7976
77.5180    0.7976
77.8220    0.7976
78.0860    0.7976
78.3820    0.7976
78.6740    0.7976
78.9500    0.7976
79.2500    0.7976
79.5180    0.7976
80.4220    0.7976
80.6740    0.1081
80.9500    0.1058
81.2500    0.1042
81.5180    0.1031
81.8180    0.1023
82.0820    0.1014
82.3820    0.1007
82.6740    0.1000
82.9500    0.0994
83.2500    0.0988
83.5220    0.0985
83.8180    0.0982
84.0820    0.0981
84.3820    0.0981
84.6740    0.0981
84.9500    0.0984
85.2500    0.0986
85.5180    0.0990
85.8220    0.0994
86.0820    0.0998
86.3820    0.1002
86.6740    0.1005
86.9500    0.1008
87.2500    0.1010
87.5180    0.1011
87.8180    0.1011
88.0820    0.1010
88.3820    0.1007
88.6740    0.1004
88.9500    0.0999
89.2500    0.0994
89.5180    0.0989
89.8180    0.0982
90.0820    0.0976
90.3820    0.0971
90.6740    0.0968
90.9500    0.0971
91.2500    0.0979
91.5180    0.0995
91.8220    0.1020
92.0820    0.1050
92.3820    0.1091
92.6740    0.1132
92.9540    0.1186
93.2500    0.1244
93.5180    0.1304
93.8180    0.1370
94.0820    0.1431
94.3820    0.1499
94.6740    0.1560
94.9500    0.1632
95.2540    0.1704
95.5180    0.1777
95.8180    0.1858
96.0820    0.1932
96.3820    0.2024
96.6820    0.2103
96.9500    0.2198
97.2500    0.2291
97.5180    0.2383
97.8180    0.2483
98.0820    0.2570
98.3820    0.2671
98.6780    0.2761
98.9500    0.2862
99.2500    0.2959
99.5180    0.3053
99.8180    0.3153
100.0860    0.3240
100.3820    0.3341
100.6740    0.3431
100.9500    0.3532
101.2500    0.3629
101.5180    0.3722
101.8180    0.3823
102.0820    0.3910
102.3820    0.4011
102.6740    0.4101
102.9540    0.4201
103.2500    0.4299
103.5180    0.4392
103.8180    0.4493
104.0820    0.4583
104.3820    0.4680
104.6780    0.4771
104.9500    0.4871
105.2500    0.4968
105.5180    0.5062
105.8180    0.5163
106.0860    0.5250
106.3860    0.5350
106.6780    0.5441
106.9500    0.5541
107.2500    0.5636
107.5180    0.5727
107.8180    0.5817
108.0820    0.5898
108.3820    0.5986
108.6740    0.6066
108.9500    0.6158
109.2500    0.6240
109.5180    0.6341
109.8180    0.6440
110.0820    0.6531
110.3820    0.6627
110.6740    0.6717
110.9500    0.6814
111.2500    0.6906
111.5180    0.6992
111.8180    0.7078
112.0820    0.7159
112.3820    0.7243
112.6820    0.7313
112.9500    0.7392
113.2500    0.7469
113.5180    0.7537
113.8180    0.7611
114.0820    0.7678
114.3820    0.7750
114.6740    0.7811
114.9500    0.7870
115.2500    0.7929
115.5180    0.7970
115.8180    0.8004
116.0820    0.8020
116.3820    0.8026
116.6820    0.8026
116.9500    0.8024
117.2500    0.8023
117.5180    0.8024
117.8180    0.8025
118.0820    0.8026
118.3820    0.8026
118.6780    0.8026
118.9500    0.8026
119.2500    0.8026
119.5180    0.8026


==> matlabPlots/Power_Tower_Energy/velocity_UAV1_x.txt <==

-1.9960    0.0093
-0.9960   -0.0992
0.0040   -0.2067
1.0040   -0.3516
2.0040   -0.4667
3.0040   -0.4698
4.0040   -0.4722
5.0040   -0.5329
6.0040   -0.6473
7.0080   -0.5688
8.0040   -0.5159
9.0040   -0.4274
10.0040   -0.4013
11.0200   -0.3509
12.0200   -0.2464
13.0200   -0.1272
14.0200   -0.0807
15.0240   -0.0728
16.0200   -0.0330
17.0200   -0.0259
18.0280   -0.0093
19.0200    0.0177
20.0200    0.0236
21.0200   -0.0068
22.0200   -0.0252
23.0200   -0.0285
24.0200   -0.0270
25.0200   -0.0236
26.0200    0.0034
27.0200   -0.0088
28.0200    0.0053
29.0200    0.0059
30.0200   -0.0026
31.0200    0.0017
32.0200   -0.0053
33.0200    0.0152
34.0200    0.0037
35.0200   -0.0121
36.0200    0.0007
37.0200   -0.0321
38.0200    0.0145
39.0360    0.0210
40.0320    0.0123
41.0320    0.0076
42.0320   -0.0217
43.0360   -0.0197
44.0320   -0.0440
45.0360   -0.0655
46.0320   -0.0686
47.0320    0.0434
48.0320    0.2990
49.0320    0.4828
50.0320    0.4892
51.0360    0.6283
52.0440    0.7091
53.0440    0.7494
54.0440    0.6586
55.0440    0.5247
56.0440    0.3063
57.0480    0.0645
58.0440    0.0152
59.0440   -0.0138
60.0440   -0.0059
61.0440   -0.0182
62.0440   -0.0123
63.0440    0.0006
64.0440   -0.0076
65.0440   -0.0097
66.0440   -0.0018
67.0440   -0.0061
68.0440   -0.0013
69.0440    0.0017
70.0440    0.0007
71.0480   -0.0057
72.0440    0.0059
73.0440   -0.0019
74.0440    0.0069
75.0440    0.0062
76.0440    0.0062
77.0440    0.2019
78.0480    0.0848
79.0440    0.0492
80.0440    0.0093
81.0440   -0.0315
82.0440   -0.0553
83.0440   -0.0326
84.0440    0.0022
85.0440    0.0303
86.0440    0.0348
87.0440   -0.0473
88.0440   -0.1828
89.0440   -0.3286
90.0440   -0.3715
91.0480   -0.4469
92.0440   -0.6181
93.0480   -0.7317
94.0440   -0.8192
95.0440   -0.6372
96.0440   -0.4537
97.0440   -0.2345
98.0440   -0.1813
99.0440   -0.1206
100.0440    0.0566
101.0440    0.1854
102.0440    0.2459
103.0440    0.3389
104.0440    0.5503
105.0440    0.6947
106.0440    0.8466
107.0440    0.7471
108.0480    0.6571
109.0440    0.6446
110.0440    0.5734
111.0480    0.4454
112.0440    0.2292
113.0440    0.1025
114.0440   -0.0433
115.0440   -0.0446
116.0440   -0.0005



==> matlabPlots/Power_Tower_Energy/velocity_UAV1_y.txt <==
   -1.9960    0.0043
   -0.9960    0.1599
    0.0040    0.0912
    1.0040    0.0160
    2.0040    0.1183
    3.0040    0.1121
    4.0040   -0.0280
    5.0040   -0.3085
    6.0040   -0.4212
    7.0080   -0.3527
    8.0040   -0.3104
    9.0040   -0.2320
   10.0040   -0.2181
   11.0200   -0.2879
   12.0200   -0.4941
   13.0200   -0.6506
   14.0200   -0.7292
   15.0240   -0.6222
   16.0200   -0.2732
   17.0200   -0.1518
   18.0280   -0.0341
   19.0200   -0.0365
   20.0200   -0.0285
   21.0200   -0.0885
   22.0200   -0.0544
   23.0200   -0.0569
   24.0200   -0.0096
   25.0200   -0.0029
   26.0200   -0.0002
   27.0200   -0.0043
   28.0200   -0.0031
   29.0200    0.0004
   30.0200   -0.0029
   31.0200    0.0041
   32.0200    0.0017
   33.0200    0.0084
   34.0200    0.0090
   35.0200    0.0006
   36.0200   -0.0121
   37.0200   -0.0074
   38.0200   -0.0671
   39.0360   -0.0384
   40.0320    0.0235
   41.0320    0.0620
   42.0320    0.0890
   43.0360   -0.0330
   44.0320   -0.2819
   45.0360   -0.4868
   46.0320   -0.5597
   47.0320   -0.5843
   48.0320   -0.5959
   49.0320   -0.5489
   50.0320   -0.5003
   51.0360   -0.4538
   52.0440   -0.2648
   53.0440   -0.0256
   54.0440    0.0604
   55.0440    0.0572
   56.0440    0.0316
   57.0480    0.0232
   58.0440    0.0074
   59.0440   -0.0050
   60.0440   -0.0089
   61.0440   -0.0019
   62.0440    0.0034
   63.0440    0.0031
   64.0440    0.0001
   65.0440   -0.0060
   66.0440   -0.0118
   67.0440   -0.0006
   68.0440    0.0015
   69.0440    0.0049
   70.0440   -0.0101
   71.0480   -0.0027
   72.0440   -0.0075
   73.0440   -0.0030
   74.0440   -0.0144
   75.0440   -0.0086
   76.0440   -0.0089
   77.0440    0.0083
   78.0480    0.0335
   79.0440    0.0213
   80.0440    0.0217
   81.0440    0.0064
   82.0440    0.0010
   83.0440    0.0171
   84.0440    0.0152
   85.0440    0.0136
   86.0440    0.0070
   87.0440    0.0014
   88.0440   -0.0355
   89.0440   -0.0634
   90.0440   -0.0811
   91.0480   -0.0256
   92.0440    0.0726
   93.0480    0.1850
   94.0440    0.2134
   95.0440    0.3034
   96.0440    0.5347
   97.0440    0.6832
   98.0440    0.7727
   99.0440    0.8125
  100.0440    0.7630
  101.0440    0.7819
  102.0440    0.7708
  103.0440    0.7474
  104.0440    0.6914
  105.0440    0.5939
  106.0440    0.6284
  107.0440    0.3947
  108.0480    0.2195
  109.0440    0.0353
  110.0440   -0.0389
  111.0480   -0.0384
  112.0440   -0.0127
  113.0440   -0.0035
  114.0440   -0.0014
  115.0440    0.0029
  116.0440   -0.0091



==> matlabPlots/Power_Tower_Energy/velocity_UAV1_z.txt <==
-1.9960   -0.0001
-0.9960   -0.1749
0.0040    0.2185
1.0040    0.3560
2.0040    0.4311
3.0040    0.4206
4.0040    0.4548
5.0040    0.4759
6.0040    0.4811
7.0080    0.4473
8.0040    0.3889
9.0040    0.3455
10.0040    0.3208
11.0200    0.4154
12.0200    0.6100
13.0200    0.7500
14.0200    0.7982
15.0240    0.6492
16.0200    0.4294
17.0200    0.2356
18.0280    0.0865
19.0200    0.0026
20.0200    0.0006
21.0200   -0.0049
22.0200    0.0002
23.0200   -0.0048
24.0200   -0.0035
25.0200   -0.0048
26.0200   -0.0008
27.0200    0.0027
28.0200    0.0029
29.0200   -0.0007
30.0200   -0.0024
31.0200    0.0022
32.0200    0.0007
33.0200    0.0075
34.0200   -0.0056
35.0200    0.0005
36.0200    0.0019
37.0200   -0.0059
38.0200    0.1526
39.0360    0.1174
40.0320    0.0306
41.0320   -0.0461
42.0320   -0.0763
43.0360    0.0518
44.0320    0.2561
45.0360    0.4749
46.0320    0.5403
47.0320    0.5884
48.0320    0.6870
49.0320    0.7194
50.0320    0.7397
51.0360    0.8313
52.0440    0.7463
53.0440    0.6904
54.0440    0.6978
55.0440    0.5776
56.0440    0.2749
57.0480    0.0815
58.0440    0.0111
59.0440   -0.0062
60.0440   -0.0048
61.0440   -0.0036
62.0440   -0.0020
63.0440    0.0004
64.0440   -0.0016
65.0440   -0.0026
66.0440   -0.0008
67.0440    0.0006
68.0440    0.0019
69.0440    0.0004
70.0440    0.0010
71.0480   -0.0019
72.0440   -0.0025
73.0440    0.0040
74.0440   -0.0012
75.0440   -0.0020
76.0440    0.0024
77.0440    0.1510
78.0480    0.0598
79.0440    0.0404
80.0440    0.0081
81.0440   -0.0229
82.0440   -0.0361
83.0440   -0.0160
84.0440    0.0147
85.0440    0.0407
86.0440    0.0487
87.0440   -0.0653
88.0440   -0.2757
89.0440   -0.4686
90.0440   -0.5239
91.0480   -0.5703
92.0440   -0.6811
93.0480   -0.7542
94.0440   -0.7663
95.0440   -0.7549
96.0440   -0.7781
97.0440   -0.7584
98.0440   -0.7742
99.0440   -0.7850
100.0440   -0.7678
101.0440   -0.7619
102.0440   -0.7696
103.0440   -0.7711
104.0440   -0.7611
105.0440   -0.7636
106.0440   -0.8232
107.0440   -0.7171
108.0480   -0.6216
109.0440   -0.5841
110.0440   -0.5527
111.0480   -0.4267
112.0440   -0.1829
113.0440   -0.0727
114.0440    0.0391
115.0440    0.0198
116.0440   -0.0074



==> matlabPlots/Power_Tower_Energy/velocity_UAV2_x.txt <==
-1.9960    0.0112
-0.9960    0.0999
0.0040   -0.2483
1.0040   -0.5020
2.0040   -0.6278
3.0040   -0.6420
4.0040   -0.6795
5.0080   -0.7306
6.0040   -0.7647
7.0040   -0.7530
8.0080   -0.6858
9.0040   -0.6221
10.0040   -0.5752
11.0040   -0.5213
12.0040   -0.3207
13.0040   -0.0930
14.0040    0.0377
15.0040    0.0867
16.0040    0.2986
17.0040    0.5340
18.0160    0.6657
19.0280    0.6996
20.0280    0.5911
21.0360    0.4350
22.0360    0.3505
23.0520    0.2054
24.0480    0.0394
25.0520   -0.0311
26.0480   -0.0285
27.0480    0.0143
28.0520    0.0033
29.0480   -0.0140
30.0480   -0.0525
31.0480   -0.0383
32.0480   -0.0299
33.0520   -0.0296
34.0480   -0.0249
35.0520   -0.0082
36.0480   -0.0167
37.0520   -0.0113
38.0480   -0.0127
39.0480   -0.0143
40.0480   -0.0058
41.0480   -0.0124
42.0480    0.0022
43.0480    0.0598
44.0480    0.1079
45.0480   -0.1320
46.0480   -0.2888
47.0480   -0.1900
48.0480    0.0234
49.0480    0.2569
50.0640    0.3685
51.0840    0.4359
52.0880    0.5208
53.0840    0.6918
54.1000    0.7478
55.1000    0.6268
56.1000    0.5107
57.1000    0.2206
58.1000    0.1539
59.1000    0.0874
60.1000    0.0521
61.1120   -0.0097
62.1080    0.0075
63.1080    0.0520
64.1120    0.0380
65.1080    0.0198
66.1080    0.0239
67.1080    0.0238
68.1320    0.0064
69.1320    0.0154
70.1320    0.0054
71.1320   -0.0022
72.1320   -0.0014
73.1320    0.0059
74.1320    0.0064
75.1320    0.0062
76.1320    0.0027
77.1320    0.0044
78.1560    0.0020
79.1440    0.0076
80.1560   -0.0028
81.1600    0.0017
82.1560   -0.0274
83.1560   -0.0496
84.1560   -0.0160
85.1560   -0.0022
86.1560   -0.0023
87.1560   -0.0034
88.1560    0.0012
89.1560   -0.0102
90.1600   -0.0218
91.1560    0.0057
92.1560    0.0321
93.1560    0.0700
94.1560    0.0837
95.1560    0.0441
96.1560   -0.0360
97.1560   -0.1176
98.1600   -0.1522
99.1560   -0.1551
100.1560   -0.1036
101.1560   -0.0746
102.1560   -0.0377
103.1560   -0.0281
104.1560   -0.0211
105.1560    0.0037
106.1560    0.0063
107.1560    0.0024
108.1600   -0.0037
109.1560    0.0011
110.1560   -0.0112
111.1600    0.0012
112.1560   -0.0029
113.1600   -0.0043
114.1560   -0.0015
115.1560   -0.0045
116.1560   -0.0011



==> matlabPlots/Power_Tower_Energy/velocity_UAV2_y.txt <==
-1.9960    0.0157
-0.9960    0.4010
0.0040   -0.1500
1.0040   -0.2475
2.0040   -0.2892
3.0040   -0.2508
4.0040   -0.1006
5.0080    0.0795
6.0040    0.1661
7.0040    0.2311
8.0080    0.4374
9.0040    0.6529
10.0040    0.7593
11.0040    0.7740
12.0040    0.7770
13.0040    0.7919
14.0040    0.7430
15.0040    0.7163
16.0040    0.6710
17.0040    0.6109
18.0160    0.5531
19.0280    0.5140
20.0280    0.2963
21.0360    0.0281
22.0360   -0.0654
23.0520   -0.0571
24.0480   -0.0417
25.0520   -0.0511
26.0480    0.0685
27.0480    0.0726
28.0520    0.0602
29.0480   -0.0265
30.0480   -0.0495
31.0480   -0.0150
32.0480   -0.0338
33.0520   -0.0137
34.0480   -0.0093
35.0520   -0.0198
36.0480   -0.0167
37.0520   -0.0079
38.0480   -0.0140
39.0480   -0.0161
40.0480   -0.0010
41.0480    0.0003
42.0480    0.0021
43.0480   -0.0072
44.0480    0.0022
45.0480    0.0694
46.0480    0.0519
47.0480    0.0556
48.0480    0.1391
49.0480    0.1626
50.0640    0.2157
51.0840    0.1410
52.0880   -0.0670
53.0840   -0.2861
54.1000   -0.4059
55.1000   -0.3688
56.1000   -0.5385
57.1000   -0.5919
58.1000   -0.7232
59.1000   -0.5714
60.1000   -0.3251
61.1120   -0.0936
62.1080    0.0050
63.1080    0.0039
64.1120   -0.0282
65.1080   -0.0258
66.1080   -0.0140
67.1080   -0.0104
68.1320   -0.0130
69.1320   -0.0094
70.1320   -0.0164
71.1320   -0.0039
72.1320    0.0019
73.1320   -0.0057
74.1320   -0.0017
75.1320   -0.0030
76.1320   -0.0029
77.1320    0.0056
78.1560    0.0049
79.1440    0.0039
80.1560    0.0041
81.1600   -0.1761
82.1560   -0.0619
83.1560   -0.0396
84.1560   -0.0064
85.1560    0.0178
86.1560    0.0326
87.1560    0.0347
88.1560    0.0023
89.1560   -0.0094
90.1600   -0.0094
91.1560   -0.0958
92.1560   -0.3208
93.1560   -0.5335
94.1560   -0.6342
95.1560   -0.6269
96.1560   -0.5742
97.1560   -0.4878
98.1600   -0.4717
99.1560   -0.4168
100.1560   -0.2014
101.1560   -0.0243
102.1560    0.0528
103.1560    0.0562
104.1560    0.0341
105.1560    0.0125
106.1560   -0.0092
107.1560   -0.0188
108.1600   -0.0040
109.1560    0.0119
110.1560    0.0099
111.1600    0.0057
112.1560   -0.0025
113.1600   -0.0109
114.1560   -0.0013
115.1560   -0.0025
116.1560   -0.0051



==> matlabPlots/Power_Tower_Energy/velocity_UAV2_z.txt <==
-1.9960    0.0003
-0.9960   -0.2025
0.0040    0.2535
1.0040    0.4625
2.0040    0.6122
3.0040    0.6331
4.0040    0.6781
5.0080    0.7502
6.0040    0.7735
7.0040    0.7847
8.0080    0.7687
9.0040    0.7645
10.0040    0.7648
11.0040    0.7755
12.0040    0.7806
13.0040    0.7850
14.0040    0.7748
15.0040    0.7591
16.0040    0.7676
17.0040    0.7905
18.0160    0.7940
19.0280    0.7530
20.0280    0.6019
21.0360    0.5434
22.0360    0.4081
23.0520    0.2393
24.0480    0.0628
25.0520   -0.0114
26.0480    0.0058
27.0480   -0.0068
28.0520   -0.0044
29.0480    0.0007
30.0480    0.0029
31.0480   -0.0007
32.0480   -0.0008
33.0520   -0.0008
34.0480    0.0003
35.0520    0.0011
36.0480    0.0013
37.0520   -0.0014
38.0480    0.0026
39.0480    0.0018
40.0480    0.0037
41.0480   -0.0029
42.0480   -0.0009
43.0480    0.1309
44.0480    0.2188
45.0480   -0.0514
46.0480   -0.1591
47.0480   -0.1919
48.0480   -0.3144
49.0480   -0.4610
50.0640   -0.5170
51.0840   -0.5408
52.0880   -0.6361
53.0840   -0.7388
54.1000   -0.7684
55.1000   -0.7805
56.1000   -0.7200
57.1000   -0.6266
58.1000   -0.6347
59.1000   -0.4653
60.1000   -0.3048
61.1120   -0.0882
62.1080   -0.0105
63.1080   -0.0107
64.1120   -0.0062
65.1080   -0.0010
66.1080   -0.0014
67.1080   -0.0013
68.1320   -0.0039
69.1320   -0.0026
70.1320    0.0020
71.1320    0.0019
72.1320    0.0004
73.1320   -0.0004
74.1320    0.0009
75.1320   -0.0026
76.1320    0.0052
77.1320    0.0015
78.1560   -0.0008
79.1440    0.0026
80.1560    0.0012
81.1600   -0.1164
82.1560    0.0116
83.1560   -0.0104
84.1560    0.0055
85.1560    0.0098
86.1560    0.0164
87.1560    0.0081
88.1560   -0.0114
89.1560   -0.0301
90.1600   -0.0301
91.1560   -0.1236
92.1560   -0.3555
93.1560   -0.5564
94.1560   -0.6562
95.1560   -0.6915
96.1560   -0.7144
97.1560   -0.7357
98.1600   -0.7701
99.1560   -0.7318
100.1560   -0.7083
101.1560   -0.6767
102.1560   -0.6428
103.1560   -0.5628
104.1560   -0.3294
105.1560   -0.1274
106.1560   -0.0377
107.1560   -0.0277
108.1600   -0.0058
109.1560    0.0085
110.1560    0.0127
111.1600    0.0136
112.1560   -0.0000
113.1600   -0.0042
114.1560   -0.0050
115.1560   -0.0049
116.1560    0.0008



==> matlabPlots/Power_Tower_Inspection/acceleration_UAV42_x.txt <==
0.003377 -0.535865
1.003958 -0.647911
2.003556 -0.310817
3.003465 0.364768
4.003463 0.130586
5.003499 -0.284686
6.003518 0.333893
7.003512 0.039074
8.003457 -0.246908
9.003575 -0.464775
10.003749 -0.740039
11.003548 -1.037388
12.003596 -0.629938
13.003444 -0.891888
14.003259 -0.884077
15.003210 -0.970313
16.004381 -0.583346
17.003411 -0.297871
18.003611 0.016827
19.003692 -0.271722
20.003508 -0.210668
21.003684 -0.147571
22.004078 -0.157715
23.003814 0.120712
24.003452 -0.111421
25.003484 0.286288
26.003515 0.124678
27.003324 1.101458
28.003475 0.637134
29.003464 0.614261
30.003378 -0.060488
31.003909 -0.686843
32.003416 -0.290450
33.003676 -0.347563
34.003529 -0.249812
35.003605 -0.290364
36.003383 -0.389177
37.003408 -0.281370
38.004291 -0.021726
39.003559 -0.335397
40.003472 -0.063840
41.003549 0.582156
42.003995 -0.348436
43.003438 -0.417870
44.003560 -0.323303
45.003359 -1.150128
46.003520 -1.181842
47.003747 -1.034942
48.003287 -0.831976
49.003586 0.368439
50.003291 0.353716
51.003392 1.758804
52.003792 2.084045
53.003988 2.314968
54.003614 1.362487
55.003519 0.055912
56.003413 0.201195
57.003495 -0.267281
58.003438 -0.131703
59.003480 -0.001136
60.003330 -0.149868
61.003358 -0.077061
62.003472 -0.118664
63.003489 -0.109071



==> matlabPlots/Power_Tower_Inspection/acceleration_UAV42_y.txt <==
0.003377 -0.419688
1.003958 -0.974205
2.003556 -0.624975
3.003465 -0.428270
4.003463 -0.255683
5.003499 -0.600576
6.003518 -0.760643
7.003512 -0.392750
8.003457 -0.117608
9.003575 -0.422530
10.003749 -0.551761
11.003548 -0.119250
12.003596 -0.437282
13.003444 -0.280366
14.003259 -0.013484
15.003210 0.334585
16.004381 -0.043131
17.003411 -0.088087
18.003611 -0.240924
19.003692 0.050079
20.003508 0.127490
21.003684 0.002318
22.004078 -0.105730
23.003814 -0.168933
24.003452 -0.227520
25.003484 -0.396006
26.003515 -0.189975
27.003324 -0.068773
28.003475 0.113571
29.003464 0.660462
30.003378 0.108255
31.003909 -0.184956
32.003416 -0.298623
33.003676 -0.339549
34.003529 -0.078616
35.003605 -0.168351
36.003383 -0.189299
37.003408 -0.201285
38.004291 -0.118392
39.003559 -0.124883
40.003472 -0.127078
41.003549 -0.027822
42.003995 0.270590
43.003438 0.138287
44.003560 -0.160429
45.003359 -0.167143
46.003520 0.212926
47.003747 1.281261
48.003287 0.917315
49.003586 1.250853
50.003291 0.807676
51.003392 0.527651
52.003792 1.153255
53.003988 -0.413541
54.003614 -0.669868
55.003519 -0.486773
56.003413 -0.658995
57.003495 -0.764244
58.003438 0.005717
59.003480 -0.060195
60.003330 -0.151417
61.003358 -0.105441
62.003472 0.314566
63.003489 0.175031



==> matlabPlots/Power_Tower_Inspection/acceleration_UAV42_z.txt <==
0.003377 0.249084
1.003958 0.259712
2.003556 0.037089
3.003465 -0.011718
4.003463 -0.008817
5.003499 0.399891
6.003518 -0.026169
7.003512 -0.227536
8.003457 -0.270958
9.003575 -0.159372
10.003749 -0.037780
11.003548 0.009956
12.003596 0.146849
13.003444 0.216802
14.003259 0.249354
15.003210 0.198023
16.004381 0.182726
17.003411 0.230865
18.003611 0.288435
19.003692 -0.055139
20.003508 0.007177
21.003684 0.405718
22.004078 0.265159
23.003814 0.220839
24.003452 0.180643
25.003484 0.042074
26.003515 -0.021720
27.003324 -0.201671
28.003475 -0.243081
29.003464 -0.261781
30.003378 -0.365398
31.003909 -0.513690
32.003416 -0.305453
33.003676 -0.287372
34.003529 -0.129265
35.003605 -0.063399
36.003383 -0.010656
37.003408 0.093909
38.004291 0.129019
39.003559 0.111593
40.003472 0.095334
41.003549 0.223181
42.003995 -0.077819
43.003438 -0.275446
44.003560 -0.175229
45.003359 -0.690570
46.003520 -0.531603
47.003747 -0.540494
48.003287 -0.460833
49.003586 -0.183007
50.003291 0.096267
51.003392 0.024246
52.003792 -0.316266
53.003988 0.163585
54.003614 -0.721314
55.003519 -0.243694
56.003413 -0.727605
57.003495 -0.582227
58.003438 -0.573530
59.003480 -0.319981
60.003330 -0.262400
61.003358 0.168979
62.003472 0.536571
63.003489 0.694529



==> matlabPlots/Power_Tower_Inspection/acceleration_UAV53_x.txt <==
0.003465 -1.078741
1.003191 -0.876302
2.003732 -0.614091
3.003306 -0.014634
4.003236 -0.011101
5.003354 0.333990
6.003136 0.774962
7.003596 1.299768
8.003200 1.000438
9.003197 0.539922
10.003394 0.053264
11.003481 -0.749636
12.003215 -0.182067
13.003273 -0.077876
14.003294 -0.337930
15.003132 -0.025782
16.003094 -0.097891
17.003170 -0.209499
18.003087 0.188040
19.003379 -0.321311
20.003637 -0.160742
21.003397 0.933713
22.003246 -1.142613
23.003191 -0.037544
24.003224 0.506453
25.003132 1.129173
26.004650 -1.383109
27.003226 0.262213
28.003460 -0.486093
29.003292 -0.017171
30.003261 -0.684353
31.003203 -1.094965
32.003235 -0.192217
33.003140 -0.502696
34.003567 -0.331302
35.003064 -0.347046
36.003170 -0.123716
37.003617 -0.188513
38.003287 -0.309249
39.003238 -0.388257
40.003227 -0.036570
41.003236 -0.238643
42.003711 -0.585456
43.003471 -0.322964
44.003211 0.008970
45.003485 -1.770332
46.003272 -0.483983
47.005651 -0.760757
48.003157 -0.408614
49.003188 0.256617
50.004689 0.556876
51.003624 1.272812
52.003152 1.021252
53.003382 0.760391
54.003277 0.909360
55.003345 0.734639
56.003462 0.137134
57.003240 -1.024533
58.003381 0.007620
59.003752 -0.467990
60.003232 0.070315
61.003247 0.269267
62.003163 -0.035546
63.003306 -0.150692



==> matlabPlots/Power_Tower_Inspection/acceleration_UAV53_y.txt <==
0.003465 -0.422956
1.003191 0.356732
2.003732 0.510608
3.003306 1.195382
4.003236 1.301905
5.003354 0.691767
6.003136 0.178730
7.003596 0.441774
8.003200 -0.386086
9.003197 -0.297711
10.003394 -0.329685
11.003481 -0.717057
12.003215 -0.173973
13.003273 0.097954
14.003294 -0.015633
15.003132 -0.486298
16.003094 -0.244759
17.003170 -0.184151
18.003087 -0.227278
19.003379 -0.299886
20.003637 -0.185353
21.003397 0.111748
22.003246 -0.248052
23.003191 0.178722
24.003224 0.725998
25.003132 -0.327286
26.004650 0.555185
27.003226 -0.188874
28.003460 0.934032
29.003292 0.168074
30.003261 -0.131448
31.003203 -0.130889
32.003235 -0.669122
33.003140 -0.588624
34.003567 0.014127
35.003064 -0.143874
36.003170 -0.104962
37.003617 -0.156561
38.003287 -0.432948
39.003238 0.661337
40.003227 0.032510
41.003236 -0.072854
42.003711 -0.218320
43.003471 -0.089549
44.003211 0.417431
45.003485 1.226644
46.003272 -1.528369
47.005651 -1.030298
48.003157 -0.955987
49.003188 -0.495211
50.004689 -0.530221
51.003624 0.138942
52.003152 -0.283270
53.003382 0.343207
54.003277 0.863555
55.003345 2.266901
56.003462 0.130097
57.003240 -0.648899
58.003381 0.696920
59.003752 0.180550
60.003232 0.240446
61.003247 0.229990
62.003163 0.274145
63.003306 -0.421191



==> matlabPlots/Power_Tower_Inspection/acceleration_UAV53_z.txt <==
0.003465 0.655019
1.003191 0.479363
2.003732 0.417828
3.003306 0.416240
4.003236 0.208170
5.003354 0.264273
6.003136 0.108645
7.003596 0.203402
8.003200 0.309364
9.003197 -0.026423
10.003394 0.093713
11.003481 -0.115294
12.003215 0.265056
13.003273 0.408782
14.003294 0.401139
15.003132 0.470221
16.003094 0.544566
17.003170 0.543421
18.003087 0.457138
19.003379 0.397946
20.003637 0.285839
21.003397 0.587766
22.003246 -0.271104
23.003191 -0.363681
24.003224 -0.470685
25.003132 -0.443707
26.004650 -0.170730
27.003226 -0.260416
28.003460 -0.287070
29.003292 0.087616
30.003261 0.102948
31.003203 -0.229186
32.003235 -0.227204
33.003140 -0.135998
34.003567 -0.191395
35.003064 -0.157563
36.003170 -0.041611
37.003617 0.029260
38.003287 0.101696
39.003238 0.183967
40.003227 0.500512
41.003236 0.214794
42.003711 0.238025
43.003471 0.278137
44.003211 0.322549
45.003485 -0.058768
46.003272 -0.316516
47.005651 -0.083930
48.003157 -0.087308
49.003188 -0.305253
50.004689 -0.481636
51.003624 -0.393469
52.003152 -0.737828
53.003382 -0.893778
54.003277 -1.042669
55.003345 -1.033018
56.003462 -0.606619
57.003240 -0.139760
58.003381 -0.069953
59.003752 0.216106
60.003232 0.308893
61.003247 0.344150
62.003163 0.334877
63.003306 0.325505



==> matlabPlots/Power_Tower_Inspection/mutual_distance.txt <==
0.0002    9.6225
0.2331    9.7293
0.4666    9.8379
0.7175    9.9154
0.9665    9.9565
1.2175    9.9414
1.4665    9.8682
1.7002    9.7519
1.9331    9.6000
2.2006    9.4014
2.4332    9.2060
2.6665    8.9975
2.9176    8.7265
3.1665    8.4101
3.4175    8.0233
3.6333    7.6545
3.9008    7.1653
4.1331    6.7164
4.3998    6.2060
4.6176    5.7883
4.8666    5.3371
5.1177    4.8745
5.3665    4.4447
5.6007    4.0803
5.8331    3.7509
6.0998    3.4355
6.3332    3.2854
6.5665    3.2945
6.8176    3.3487
7.0665    3.5929
7.3177    3.9116
7.5665    4.3003
7.8001    4.6828
8.0331    5.1697
8.3000    5.7146
8.5331    6.2248
8.7665    6.7050
9.0176    7.1947
9.2665    7.6320
9.5177    8.0161
9.7332    8.3096
10.0018    8.6156
10.2331    8.8719
10.4998    9.1390
10.7177    9.3557
10.9665    9.4452
11.2175    9.4452
11.4665    9.4452
11.7004    9.4452
11.9331    9.4452
12.2010    9.4452
12.4332    9.4452
12.6666    9.4452
12.9176    9.4452
13.1665    9.4452
13.4176    9.4452
13.6666    9.4452
13.9004    9.4452
14.1333    9.4452
14.4008    9.4452
14.6332    9.4452
14.8665    9.4452
15.1176    9.4452
15.3665    9.4452
15.6176    9.4452
15.8331    9.4452
16.0998    9.4452
16.3331    9.4452
16.5999    9.4452
16.8175    9.4452
17.0665    9.4452
17.3176    9.4452
17.5665    9.4452
17.7998    9.4452
18.0332    9.3844
18.3008    9.3130
18.5331    9.3188
18.7665    9.3223
19.0176    9.3234
19.2665    9.3217
19.5176    9.3176
19.7331    9.3131
20.0000    9.2721
20.2331    9.2926
20.4998    9.3000
20.7331    9.2866
20.9665    9.4204
21.2176    9.4576
21.4665    9.4617
21.7176    9.3857
21.9332    9.2754
22.1998    9.1011
22.4332    8.9284
22.7000    8.7285
22.9176    8.5624
23.1665    8.3816
23.4176    8.2061
23.6665    8.0623
23.9001    7.9550
24.1331    7.8894
24.4028    7.8666
24.6332    7.8940
24.8665    7.9589
25.1176    8.0443
25.3665    8.1582
25.6176    8.3048
25.8331    8.4638
26.1001    8.5881
26.3331    8.7002
26.5998    8.8477
26.8176    8.9830
27.0666    9.1261
27.3176    9.2897
27.5665    9.4609
27.8176    9.6591
28.0331    9.8506
28.2998   10.1060
28.5331   10.3410
28.7998   10.5885
29.0176   10.7673
29.2665   10.9242
29.5175   11.0111
29.7665   11.0345
29.9998   11.0609
30.2332   11.0936
30.5002   11.1375
30.7331   11.1749
30.9665   11.1891
31.2176   11.1895
31.4665   11.1899
31.7176   11.1904
31.9332   11.1908
32.2001   11.1913
32.4331   11.1917
32.7010   11.1922
32.9176   11.1926
33.1665   11.1930
33.4176   11.1935
33.6665   11.1939
33.9003   11.1944
34.1331   11.1948
34.4000   11.1952
34.6331   11.1957
34.9015   11.1962
35.1176   11.1966
35.3665   11.1970
35.6177   11.1975
35.8665   11.1979
36.1002   11.1983
36.3332   11.1988
36.6001   11.1992
36.8331   11.1997
37.0665   11.2002
37.3176   11.2006
37.5666   11.2010
37.8176   11.2015
38.0331   11.2019
38.2998   11.2023
38.5331   11.2028
38.7998   11.2033
39.0176   11.2037
39.2665   11.2041
39.5176   11.2352
39.7665   11.2858
40.0003   11.3069
40.2332   11.3075
40.5006   11.2995
40.7332   11.2927
40.9665   11.3096
41.2176   11.3438
41.4665   11.3761
41.7176   11.4116
41.9665   11.4491
42.2009   11.4864
42.4331   11.5201
42.6998   11.5451
42.9331   11.5542
43.1665   11.5496
43.4176   11.5236
43.6665   11.4894
43.9176   11.4432
44.1331   11.4007
44.3999   11.3281
44.6331   11.2452
44.8999   11.1303
45.1175   11.0713
45.3665   11.0072
45.6177   10.9055
45.8665   10.7899
46.1001   10.6570
46.3331   10.5041
46.6010   10.2819
46.8331   10.0372
47.0665    9.7169
47.3176    9.2846
47.5665    8.7976
47.8176    8.2232
48.0665    7.6493
48.2998    7.0605
48.5331    6.5012
48.8012    5.8426
49.0331    5.2871
49.2665    4.7644
49.5176    4.2421
49.7665    3.8575
50.0176    3.5738
50.2331    3.5328
50.5016    3.5465
50.7332    3.7660
50.9998    4.1229
51.2176    4.5422
51.4666    5.0070
51.7175    5.5543
51.9665    6.1280
52.1998    6.7215
52.4331    7.2582
52.7006    7.8576
52.9331    8.3315
53.1665    8.7441
53.4176    9.0487
53.6665    9.2890
53.9175    9.4798
54.1665    9.6274
54.3998    9.7507
54.6331    9.8550
54.8998    9.9382
55.1332    9.9661
55.3665    9.9446
55.6176    9.8925
55.8665    9.7964
56.1176    9.6788
56.3331    9.5516
56.6003    9.4370
56.8331    9.3360
57.0999    9.2574
57.3176    9.2161
57.5665    9.2032
57.8176    9.2132
58.0665    9.2345
58.3665    9.2611
58.6999    9.2733
59.0331    9.2733
59.3332    9.2733
59.6665    9.2733
60.0004    9.2733
60.3010    9.2733
60.6332    9.2733
60.9665    9.2733
61.2665    9.2733
61.5998    9.2733
61.9331    9.2733
62.2665    9.2733
62.5665    9.2733
62.9010    9.2733



==> matlabPlots/Power_Tower_Inspection/norm_UAV42_PT.txt <==
0.0034    0.5253
1.0040    1.4363
2.0036    0.4886
3.0035    0.3166
4.0035    0.0825
5.0035    0.6017
6.0035    0.6907
7.0035    0.2076
8.0035    0.1482
9.0036    0.4199
10.0037    0.8535
11.0035    1.0905
12.0036    0.6096
13.0034    0.9211
14.0033    0.8440
15.0032    1.0927
16.0044    0.3755
17.0034    0.1498
18.0036    0.1415
19.0037    0.0794
20.0035    0.0607
21.0037    0.1864
22.0041    0.1064
23.0038    0.0919
24.0035    0.0968
25.0035    0.2406
26.0035    0.0521
27.0033    1.2586
28.0035    0.4779
29.0035    0.8821
30.0034    0.1489
31.0039    0.7698
32.0034    0.2668
33.0037    0.3187
34.0035    0.0853
35.0036    0.1167
36.0034    0.1874
37.0034    0.1285
38.0043    0.0311
39.0036    0.1405
40.0035    0.0293
41.0035    0.3895
42.0040    0.2007
43.0034    0.2696
44.0036    0.1610
45.0034    1.8276
46.0035    1.7247
47.0037    3.0049
48.0033    1.7460
49.0036    1.7339
50.0033    0.7867
51.0034    3.3724
52.0038    5.7733
53.0040    5.5569
54.0036    2.8254
55.0035    0.2995
56.0034    1.0042
57.0035    0.9945
58.0034    0.3463
59.0035    0.1060
60.0033    0.1142
61.0034    0.0456
62.0035    0.4009
63.0035    0.5249



==> matlabPlots/Power_Tower_Inspection/norm_UAV53_PT.txt <==
0.0035    1.7716
1.0032    1.1250
2.0037    0.8124
3.0033    1.6024
4.0032    1.7384
5.0034    0.6599
6.0031    0.6443
7.0036    1.9259
8.0032    1.2456
9.0032    0.3808
10.0034    0.1203
11.0035    1.0894
12.0032    0.1337
13.0033    0.1828
14.0033    0.2754
15.0031    0.4583
16.0031    0.3660
17.0032    0.3731
18.0031    0.2960
19.0034    0.3515
20.0036    0.1419
21.0034    1.2298
22.0032    1.4406
23.0032    0.1656
24.0032    1.0051
25.0031    1.5790
26.0047    2.2504
27.0032    0.1722
28.0035    1.1911
29.0033    0.0362
30.0033    0.4962
31.0032    1.2686
32.0032    0.5363
33.0031    0.6177
34.0036    0.1466
35.0031    0.1660
36.0032    0.0281
37.0036    0.0609
38.0033    0.2934
39.0032    0.6220
40.0032    0.2529
41.0032    0.1084
42.0037    0.4471
43.0035    0.1897
44.0032    0.2784
45.0035    4.6422
46.0033    2.6703
47.0057    1.6473
48.0032    1.0885
49.0032    0.4043
50.0047    0.8232
51.0036    1.7942
52.0032    1.6676
53.0034    1.4948
54.0033    2.6598
55.0033    6.7457
56.0035    0.4037
57.0032    1.4903
58.0034    0.4906
59.0038    0.2983
60.0032    0.1582
61.0032    0.2438
62.0032    0.1886
63.0033    0.3061



==> matlabPlots/Power_Tower_Inspection/position_UAV42_x.txt <==
0.000248 -1.249260
0.233132 -1.500981
0.466581 -1.756031
0.717537 -2.049797
0.966509 -2.327134
1.217546 -2.633546
1.466485 -2.921376
1.700197 -3.212354
1.933142 -3.492757
2.200564 -3.818537
2.433170 -4.083247
2.666486 -4.328968
2.917567 -4.581742
3.166517 -4.790119
3.417546 -4.994265
3.633252 -5.146007
3.900777 -5.332028
4.133150 -5.486666
4.399803 -5.652423
4.617636 -5.766536
4.866577 -5.863647
5.117665 -5.938569
5.366471 -5.982254
5.600715 -6.004953
5.833139 -6.017018
6.099815 -6.026960
6.333241 -6.034271
6.566480 -6.039509
6.817579 -6.042446
7.066498 -6.041998
7.317651 -6.038622
7.566489 -6.033233
7.800072 -6.026559
8.033115 -6.025975
8.300019 -6.025975
8.533143 -6.025975
8.766501 -6.025975
9.017552 -6.025975
9.266501 -6.025975
9.517662 -6.025975
9.733162 -6.025975
10.001785 -6.025975
10.233099 -6.025975
10.499836 -6.025975
10.717670 -6.025975
10.966507 -6.025975
11.217545 -6.025975
11.466518 -6.025975
11.700409 -6.025975
11.933121 -6.025975
12.200995 -6.025975
12.433160 -6.025975
12.666568 -6.025975
12.917552 -6.025975
13.166492 -6.025975
13.417603 -6.025975
13.666580 -6.025975
13.900447 -6.025975
14.133264 -6.025975
14.400765 -6.025975
14.633187 -6.025975
14.866518 -6.025975
15.117619 -6.025975
15.366504 -6.025975
15.617558 -6.025975
15.833137 -6.025975
16.099796 -6.025975
16.333141 -6.025975
16.599926 -6.025975
16.817543 -6.025975
17.066495 -6.025975
17.317601 -6.025975
17.566481 -6.025975
17.799813 -6.025975
18.033179 -6.019709
18.300822 -6.012004
18.533132 -6.006182
18.766470 -6.001298
19.017579 -5.996927
19.266479 -5.993981
19.517568 -5.991677
19.733135 -5.990311
19.999956 -5.988855
20.233127 -5.988845
20.499766 -5.993460
20.733137 -6.002869
20.966487 -6.018041
21.217591 -6.041507
21.466463 -6.068526
21.717592 -6.101543
21.933155 -6.129740
22.199828 -6.165156
22.433180 -6.191589
22.700007 -6.215550
22.917603 -6.228806
23.166509 -6.236593
23.417560 -6.238728
23.666525 -6.236098
23.900085 -6.231255
24.133108 -6.225657
24.402816 -6.215175
24.633180 -6.200629
24.866522 -6.179680
25.117607 -6.148597
25.366460 -6.113269
25.617580 -6.069947
25.833118 -6.032459
26.100054 -5.981310
26.333135 -5.921261
26.599778 -5.810127
26.817568 -5.680202
27.066558 -5.494052
27.317622 -5.248188
27.566502 -4.986494
27.817630 -4.681280
28.033123 -4.428348
28.299803 -4.102449
28.533130 -3.823861
28.799779 -3.495262
29.017592 -3.226225
29.266489 -2.931426
29.517541 -2.610900
29.766467 -2.314257
29.999827 -2.017649
30.233151 -1.743938
30.500223 -1.463350
30.733135 -1.272534
30.966468 -1.211074
31.217610 -1.211074
31.466506 -1.211074
31.717619 -1.211074
31.933174 -1.211074
32.200093 -1.211074
32.433120 -1.211074
32.700985 -1.211074
32.917606 -1.211074
33.166502 -1.211074
33.417631 -1.211074
33.666523 -1.211074
33.900341 -1.211074
34.133128 -1.211074
34.400036 -1.211074
34.633119 -1.211074
34.901494 -1.211074
35.117610 -1.211074
35.366482 -1.211074
35.617695 -1.211074
35.866511 -1.211074
36.100165 -1.211074
36.333152 -1.211074
36.600080 -1.211074
36.833134 -1.211074
37.066484 -1.211074
37.317586 -1.211074
37.566584 -1.211074
37.817593 -1.211074
38.033125 -1.211074
38.299811 -1.211074
38.533128 -1.211074
38.799805 -1.211074
39.017560 -1.211074
39.266484 -1.211074
39.517556 -1.211074
39.766462 -1.211074
40.000296 -1.211074
40.233164 -1.211074
40.500582 -1.211074
40.733172 -1.211074
40.966498 -1.132444
41.217585 -1.029659
41.466490 -0.981933
41.717577 -0.963204
41.966499 -0.961590
42.200926 -0.962307
42.433122 -0.965378
42.699818 -0.973616
42.933149 -0.985056
43.166527 -1.000615
43.417598 -1.022272
43.666509 -1.045278
43.917641 -1.071796
44.133107 -1.097226
44.399858 -1.159778
44.633123 -1.256633
44.899872 -1.433232
45.117544 -1.626143
45.366512 -1.883466
45.617681 -2.201398
45.866492 -2.517702
46.100084 -2.838987
46.333127 -3.144657
46.600973 -3.497608
46.833124 -3.792133
47.066533 -4.080606
47.317572 -4.400406
47.566468 -4.690583
47.817625 -5.001801
48.066490 -5.286558
48.299802 -5.554160
48.533142 -5.774601
48.801229 -5.973302
49.033128 -6.089159
49.266469 -6.157858
49.517568 -6.191507
49.766469 -6.192851
50.017556 -6.182016
50.233136 -6.161930
50.501578 -6.096492
50.733161 -5.992540
50.999819 -5.806413
51.217588 -5.607419
51.466589 -5.335957
51.717549 -5.033046
51.966543 -4.727038
52.199816 -4.417569
52.433148 -4.114686
52.700569 -3.746865
52.933116 -3.421830
53.166495 -3.085893
53.417622 -2.695372
53.666470 -2.326907
53.917533 -1.923518
54.166485 -1.556153
54.399845 -1.215613
54.633129 -0.931139
54.899806 -0.660129
55.133172 -0.481942
55.366516 -0.347860
55.617563 -0.234850
55.866499 -0.153376
56.117571 -0.072198
56.333136 -0.015137
56.600310 0.037326
56.833145 0.059370
57.099889 0.057100
57.317581 0.034022
57.566467 -0.004775
57.817568 -0.060009
58.066518 -0.082831
58.366530 -0.082831
58.699855 -0.082831
59.033110 -0.082831
59.333152 -0.082831
59.666452 -0.082831
60.000440 -0.082831
60.300987 -0.082831
60.633232 -0.082831
60.966480 -0.082831
61.266530 -0.082831
61.599835 -0.082831
61.933113 -0.082831
62.266503 -0.082831
62.566519 -0.082831
62.901018 -0.082831



==> matlabPlots/Power_Tower_Inspection/position_UAV42_y.txt <==
0.000248 3.901159
0.233132 3.877718
0.466581 3.843754
0.717537 3.788130
0.966509 3.717284
1.217546 3.621677
1.466485 3.517654
1.700197 3.403672
1.933142 3.289481
2.200564 3.152232
2.433170 3.027524
2.666486 2.891260
2.917567 2.722012
3.166517 2.550597
3.417546 2.351758
3.633252 2.183157
3.900777 1.960863
4.133150 1.770210
4.399803 1.545191
4.617636 1.360251
4.866577 1.156418
5.117665 0.933300
5.366471 0.716609
5.600715 0.515924
5.833139 0.314431
6.099815 0.079096
6.333241 -0.109492
6.566480 -0.275193
6.817579 -0.429527
7.066498 -0.537090
7.317651 -0.621681
7.566489 -0.674663
7.800072 -0.713444
8.033115 -0.716373
8.300019 -0.716373
8.533143 -0.716373
8.766501 -0.716373
9.017552 -0.716373
9.266501 -0.716373
9.517662 -0.716373
9.733162 -0.716373
10.001785 -0.716373
10.233099 -0.716373
10.499836 -0.716373
10.717670 -0.716373
10.966507 -0.716373
11.217545 -0.716373
11.466518 -0.716373
11.700409 -0.716373
11.933121 -0.716373
12.200995 -0.716373
12.433160 -0.716373
12.666568 -0.716373
12.917552 -0.716373
13.166492 -0.716373
13.417603 -0.716373
13.666580 -0.716373
13.900447 -0.716373
14.133264 -0.716373
14.400765 -0.716373
14.633187 -0.716373
14.866518 -0.716373
15.117619 -0.716373
15.366504 -0.716373
15.617558 -0.716373
15.833137 -0.716373
16.099796 -0.716373
16.333141 -0.716373
16.599926 -0.716373
16.817543 -0.716373
17.066495 -0.716373
17.317601 -0.716373
17.566481 -0.716373
17.799813 -0.716373
18.033179 -0.745333
18.300822 -0.779420
18.533132 -0.802439
18.766470 -0.817834
19.017579 -0.825883
19.266479 -0.824468
19.517568 -0.815725
19.733135 -0.804641
19.999956 -0.788337
20.233127 -0.777473
20.499766 -0.777132
20.733137 -0.791533
20.966487 -0.821395
21.217591 -0.872092
21.466463 -0.933260
21.717592 -1.009577
21.933155 -1.075337
22.199828 -1.161799
22.433180 -1.239861
22.700007 -1.339838
22.917603 -1.428696
23.166509 -1.533504
23.417560 -1.654480
23.666525 -1.771578
23.900085 -1.891286
24.133108 -2.007446
24.402816 -2.150920
24.633180 -2.283365
24.866522 -2.427465
25.117607 -2.603834
25.366460 -2.778717
25.617580 -2.977367
25.833118 -3.142360
26.100054 -3.355643
26.333135 -3.534060
26.599778 -3.735341
26.817568 -3.891438
27.066558 -4.052804
27.317622 -4.218737
27.566502 -4.364926
27.817630 -4.518935
28.033123 -4.641699
28.299803 -4.789883
28.533130 -4.896766
28.799779 -4.991088
29.017592 -5.042186
29.266489 -5.071945
29.517541 -5.081005
29.766467 -5.073960
29.999827 -5.061275
30.233151 -5.048945
30.500223 -5.035847
30.733135 -5.026317
30.966468 -5.023035
31.217610 -5.023035
31.466506 -5.023035
31.717619 -5.023035
31.933174 -5.023035
32.200093 -5.023035
32.433120 -5.023035
32.700985 -5.023035
32.917606 -5.023035
33.166502 -5.023035
33.417631 -5.023035
33.666523 -5.023035
33.900341 -5.023035
34.133128 -5.023035
34.400036 -5.023035
34.633119 -5.023035
34.901494 -5.023035
35.117610 -5.023035
35.366482 -5.023035
35.617695 -5.023035
35.866511 -5.023035
36.100165 -5.023035
36.333152 -5.023035
36.600080 -5.023035
36.833134 -5.023035
37.066484 -5.023035
37.317586 -5.023035
37.566584 -5.023035
37.817593 -5.023035
38.033125 -5.023035
38.299811 -5.023035
38.533128 -5.023035
38.799805 -5.023035
39.017560 -5.023035
39.266484 -5.023035
39.517556 -5.023035
39.766462 -5.023035
40.000296 -5.023035
40.233164 -5.023035
40.500582 -5.023035
40.733172 -5.023035
40.966498 -5.018502
41.217585 -5.011545
41.466490 -5.006717
41.717577 -5.002600
41.966499 -4.999335
42.200926 -4.996371
42.433122 -4.994389
42.699818 -4.993729
42.933149 -4.994758
43.166527 -4.997269
43.417598 -5.001572
43.666509 -5.006629
43.917641 -5.012681
44.133107 -5.017973
44.399858 -5.027228
44.633123 -5.038687
44.899872 -5.057304
45.117544 -5.076495
45.366512 -5.101280
45.617681 -5.131344
45.866492 -5.160970
46.100084 -5.188508
46.333127 -5.195316
46.600973 -5.154254
46.833124 -5.068049
47.066533 -4.931332
47.317572 -4.724211
47.566468 -4.491090
47.817625 -4.212338
48.066490 -3.945651
48.299802 -3.672596
48.533142 -3.397963
48.801229 -3.053958
49.033128 -2.741704
49.266469 -2.412488
49.517568 -2.024497
49.766469 -1.655662
50.017556 -1.251813
50.233136 -0.925320
50.501578 -0.505554
50.733161 -0.147991
50.999819 0.271737
51.217588 0.613724
51.466589 1.002331
51.717549 1.390929
51.966543 1.763832
52.199816 2.129181
52.433148 2.453080
52.700569 2.782314
52.933116 3.014101
53.166495 3.200557
53.417622 3.366559
53.666470 3.486600
53.917533 3.599096
54.166485 3.697643
54.399845 3.787294
54.633129 3.859318
54.899806 3.922994
55.133172 3.959765
55.366516 3.981907
55.617563 3.994147
55.866499 3.997869
56.117571 3.999953
56.333136 4.001327
56.600310 4.002403
56.833145 4.002573
57.099889 4.001844
57.317581 4.000525
57.566467 3.998688
57.817568 3.996236
58.066518 3.995241
58.366530 3.995241
58.699855 3.995241
59.033110 3.995241
59.333152 3.995241
59.666452 3.995241
60.000440 3.995241
60.300987 3.995241
60.633232 3.995241
60.966480 3.995241
61.266530 3.995241
61.599835 3.995241
61.933113 3.995241
62.266503 3.995241
62.566519 3.995241
62.901018 3.995241



==> matlabPlots/Power_Tower_Inspection/position_UAV42_z.txt <==
0.000248 2.360357
0.233132 2.533926
0.466581 2.710401
0.717537 2.914649
0.966509 3.108570
1.217546 3.323856
1.466485 3.526934
1.700197 3.732762
1.933142 3.931376
2.200564 4.164200
2.433170 4.360463
2.666486 4.553660
2.917567 4.768020
3.166517 4.961861
3.417546 5.168368
3.633252 5.333040
3.900777 5.543295
4.133150 5.724447
4.399803 5.956098
4.617636 6.170115
4.866577 6.436602
5.117665 6.761816
5.366471 7.108717
5.600715 7.448960
5.833139 7.802028
6.099815 8.219039
6.333241 8.555580
6.566480 8.855948
6.817579 9.143373
7.066498 9.353531
7.317651 9.530728
7.566489 9.654623
7.800072 9.756074
8.033115 9.764049
8.300019 9.764049
8.533143 9.764049
8.766501 9.764049
9.017552 9.764049
9.266501 9.764049
9.517662 9.764049
9.733162 9.764049
10.001785 9.764049
10.233099 9.764049
10.499836 9.764049
10.717670 9.764049
10.966507 9.764049
11.217545 9.764049
11.466518 9.764049
11.700409 9.764049
11.933121 9.764049
12.200995 9.764049
12.433160 9.764049
12.666568 9.764049
12.917552 9.764049
13.166492 9.764049
13.417603 9.764049
13.666580 9.764049
13.900447 9.764049
14.133264 9.764049
14.400765 9.764049
14.633187 9.764049
14.866518 9.764049
15.117619 9.764049
15.366504 9.764049
15.617558 9.764049
15.833137 9.764049
16.099796 9.764049
16.333141 9.764049
16.599926 9.764049
16.817543 9.764049
17.066495 9.764049
17.317601 9.764049
17.566481 9.764049
17.799813 9.764049
18.033179 9.844838
18.300822 9.940319
18.533132 9.940319
18.766470 9.940319
19.017579 9.940319
19.266479 9.940319
19.517568 9.940319
19.733135 9.940319
19.999956 9.981463
20.233127 9.952460
20.499766 9.945769
20.733137 9.972448
20.966487 9.972448
21.217591 10.139213
21.466463 10.268743
21.717592 10.431217
21.933155 10.571521
22.199828 10.755205
22.433180 10.918173
22.700007 11.121777
22.917603 11.298575
23.166509 11.503049
23.417560 11.735521
23.666525 11.958111
23.900085 12.184547
24.133108 12.402273
24.402816 12.657058
24.633180 12.872923
24.866522 13.087450
25.117607 13.328410
25.366460 13.549448
25.617580 13.787849
25.833118 13.979882
26.100054 14.226690
26.333135 14.437636
26.599778 14.687011
26.817568 14.891892
27.066558 15.117304
27.317622 15.363395
27.566502 15.592045
27.817630 15.840680
28.033123 16.041561
28.299803 16.293840
28.533130 16.496658
28.799779 16.715287
29.017592 16.877338
29.266489 17.037887
29.517541 17.197334
29.766467 17.334890
29.999827 17.468798
30.233151 17.592882
30.500223 17.723466
30.733135 17.816854
30.966468 17.848506
31.217610 17.848506
31.466506 17.848506
31.717619 17.848506
31.933174 17.848506
32.200093 17.848506
32.433120 17.848506
32.700985 17.848506
32.917606 17.848506
33.166502 17.848506
33.417631 17.848506
33.666523 17.848506
33.900341 17.848506
34.133128 17.848506
34.400036 17.848506
34.633119 17.848506
34.901494 17.848506
35.117610 17.848506
35.366482 17.848506
35.617695 17.848506
35.866511 17.848506
36.100165 17.848506
36.333152 17.848506
36.600080 17.848506
36.833134 17.848506
37.066484 17.848506
37.317586 17.848506
37.566584 17.848506
37.817593 17.848506
38.033125 17.848506
38.299811 17.848506
38.533128 17.848506
38.799805 17.848506
39.017560 17.848506
39.266484 17.848506
39.517556 17.848506
39.766462 17.848506
40.000296 17.848506
40.233164 17.848506
40.500582 17.848506
40.733172 17.848506
40.966498 17.891458
41.217585 17.955212
41.466490 17.996602
41.717577 18.029230
41.966499 18.053496
42.200926 18.074415
42.433122 18.084955
42.699818 18.078844
42.933149 18.055996
43.166527 18.016716
43.417598 17.956085
43.666509 17.888086
43.917641 17.808059
44.133107 17.738607
44.399858 17.619434
44.633123 17.474317
44.899872 17.241017
45.117544 17.001870
45.366512 16.694075
45.617681 16.321438
45.866492 15.954620
46.100084 15.582508
46.333127 15.225715
46.600973 14.806704
46.833124 14.449594
47.066533 14.092314
47.317572 13.688253
47.566468 13.315130
47.817625 12.910826
48.066490 12.537591
48.299802 12.164356
48.533142 11.806670
48.801229 11.386776
49.033128 11.029087
49.266469 10.671397
49.517568 10.267050
49.766469 9.893806
50.017556 9.489457
50.233136 9.162867
50.501578 8.742965
50.733161 8.385269
50.999819 7.965363
51.217588 7.623216
51.466589 7.234412
51.717549 6.845606
51.966543 6.472352
52.199816 6.099099
52.433148 5.741403
52.700569 5.321510
52.933116 4.963832
53.166495 4.606163
53.417622 4.201850
53.666470 3.828644
53.917533 3.424341
54.166485 3.056945
54.399845 2.716373
54.633129 2.431868
54.899806 2.160820
55.133172 1.982601
55.366516 1.848487
55.617563 1.735439
55.866499 1.653931
56.117571 1.572711
56.333136 1.515588
56.600310 1.462975
56.833145 1.440729
57.099889 1.442667
57.317581 1.465392
57.566467 1.503784
57.817568 1.558522
58.066518 1.581148
58.366530 1.581148
58.699855 1.581148
59.033110 1.581148
59.333152 1.581148
59.666452 1.581148
60.000440 1.581148
60.300987 1.581148
60.633232 1.581148
60.966480 1.581148
61.266530 1.581148
61.599835 1.581148
61.933113 1.581148
62.266503 1.581148
62.566519 1.581148
62.901018 1.581148



==> matlabPlots/Power_Tower_Inspection/position_UAV53_x.txt <==
0.033117 1.183780
0.266681 0.900750
0.533156 0.580089
0.746134 0.305218
0.999804 -0.016228
1.247206 -0.350539
1.499815 -0.700452
1.733119 -1.034769
1.966439 -1.394790
2.233160 -1.793954
2.466483 -2.166599
2.699782 -2.522448
2.946076 -2.900724
3.199805 -3.263787
3.446092 -3.610417
3.667028 -3.900913
3.933170 -4.229747
4.166517 -4.522691
4.433115 -4.833729
4.646381 -5.092694
4.899763 -5.360989
5.146619 -5.584233
5.399874 -5.748034
5.646100 -5.855965
5.866476 -5.906412
6.133151 -5.926869
6.366489 -5.922420
6.633148 -5.907794
6.846233 -5.877332
7.099892 -5.799503
7.347673 -5.667892
7.599808 -5.475360
7.833132 -5.252345
8.067093 -4.980655
8.333123 -4.657524
8.566471 -4.349919
8.799781 -4.060515
9.046322 -3.761087
9.299776 -3.484527
9.546058 -3.230869
9.766460 -3.026873
10.033147 -2.803850
10.266483 -2.610106
10.533139 -2.406193
10.746049 -2.243451
10.999794 -2.177786
11.246078 -2.177786
11.500228 -2.177786
11.733177 -2.177786
11.966463 -2.177786
12.233130 -2.177786
12.466476 -2.177786
12.733125 -2.177786
12.946072 -2.177786
13.199863 -2.177786
13.446670 -2.177786
13.699812 -2.177786
13.933087 -2.177786
14.166460 -2.177786
14.433129 -2.177786
14.666454 -2.177786
14.899841 -2.177786
15.146024 -2.177786
15.399824 -2.177786
15.646047 -2.177786
15.866424 -2.177786
16.133156 -2.177786
16.367087 -2.177786
16.633133 -2.177786
16.846043 -2.177786
17.099826 -2.177786
17.346046 -2.177786
17.599785 -2.177786
17.833114 -2.177786
18.066816 -2.177786
18.333120 -2.177786
18.566461 -2.177786
18.833159 -2.177786
19.046089 -2.177786
19.299837 -2.177786
19.546083 -2.177786
19.799812 -2.177786
20.033118 -2.177786
20.266472 -2.177786
20.533192 -2.177786
20.766471 -2.177786
20.999777 -2.093988
21.246073 -1.994709
21.499756 -1.956289
21.746331 -1.971904
21.966851 -2.026451
22.233115 -2.124015
22.466766 -2.230422
22.733166 -2.339935
22.946259 -2.405935
23.199841 -2.431821
23.446352 -2.401896
23.699792 -2.312387
23.933097 -2.187535
24.166459 -2.023564
24.433169 -1.824474
24.666464 -1.633759
24.933301 -1.409783
25.146069 -1.196668
25.399831 -0.921258
25.646310 -0.612712
25.899780 -0.272443
26.133121 -0.201427
26.366468 -0.200814
26.633109 -0.200150
26.866452 -0.199537
27.099811 -0.198950
27.346077 -0.198311
27.599778 -0.197673
27.846119 -0.197034
28.066458 -0.196472
28.333271 -0.195808
28.566475 -0.195195
28.833128 -0.194531
29.046132 -0.193970
29.299777 -0.193331
29.546491 -0.192692
29.799778 -0.192054
30.033135 -0.191467
30.266432 -0.190854
30.533124 -0.190190
30.766451 -0.189577
31.033140 -0.188913
31.246038 -0.188351
31.499807 -0.187712
31.746047 -0.187074
31.999757 -0.186435
32.233118 -0.185848
32.466457 -0.185235
32.733132 -0.184571
32.966490 -0.183958
33.199809 -0.183370
33.446062 -0.182732
33.699800 -0.182093
33.946554 -0.181455
34.166488 -0.180893
34.433109 -0.180229
34.666451 -0.179616
34.933095 -0.178952
35.146066 -0.178390
35.399809 -0.177751
35.646050 -0.177113
35.899789 -0.176474
36.133125 -0.175887
36.366521 -0.175274
36.633129 -0.174610
36.866920 -0.173997
37.133149 -0.173333
37.346086 -0.172771
37.599791 -0.172133
37.846055 -0.171494
38.099809 -0.170856
38.333144 -0.170268
38.566460 -0.169655
38.833118 -0.168991
39.066836 -0.168378
39.299810 -0.167791
39.546066 -0.167152
39.799775 -0.166514
40.046067 -0.165875
40.266466 -0.165313
40.533116 -0.164649
40.766463 -0.164036
41.033119 -0.163372
41.246445 -0.162810
41.499793 -0.162172
41.746049 -0.161533
41.999803 -0.160895
42.233148 -0.160307
42.466460 -0.159694
42.733140 -0.159030
42.966557 -0.158417
43.233156 -0.157753
43.446634 -0.157191
43.699793 -0.156553
43.946064 -0.155914
44.199825 -0.155276
44.433093 -0.154688
44.666443 -0.154076
44.933093 -0.153411
45.166449 -0.327011
45.399802 -0.664885
45.646128 -1.038862
45.899778 -1.419470
46.146059 -1.804719
46.366458 -2.146215
46.633122 -2.549675
46.866460 -2.914445
47.133124 -3.292983
47.346309 -3.596688
47.599806 -3.921625
47.846018 -4.228456
48.099783 -4.519914
48.346075 -4.802539
48.566486 -5.047567
48.833136 -5.319014
49.066460 -5.529693
49.333114 -5.700555
49.546071 -5.796164
49.799820 -5.851575
50.046053 -5.864193
50.299822 -5.846209
50.533151 -5.819121
50.766467 -5.778074
51.033118 -5.694514
51.266455 -5.566242
51.499791 -5.392089
51.746062 -5.150355
51.999788 -4.859711
52.246268 -4.537601
52.466478 -4.240348
52.733149 -3.885771
52.966477 -3.553446
53.233134 -3.184985
53.446064 -2.865490
53.699779 -2.493568
53.946017 -2.114108
54.199828 -1.728710
54.433141 -1.371531
54.666451 -1.000089
54.933111 -0.609864
55.166456 -0.268988
55.433118 0.075278
55.646385 0.346449
55.899794 0.633857
56.146072 0.905655
56.399831 1.167707
56.633117 1.404227
56.866492 1.629581
57.133122 1.826667
57.366460 1.954265
57.599781 2.025520
57.846458 2.053338
58.099781 2.037665
58.346054 1.996998
58.566450 1.977303
58.899817 1.977303
59.233136 1.977303
59.566469 1.977303
59.866453 1.977303
60.200201 1.977303
60.533119 1.977303
60.833127 1.977303
61.166440 1.977303
61.499793 1.977303
61.799805 1.977303
62.133151 1.977303
62.466768 1.977303
62.766462 1.977303
63.099810 1.977303



==> matlabPlots/Power_Tower_Inspection/position_UAV53_y.txt <==
0.033117 -5.408549
0.266681 -5.550216
0.533156 -5.710435
0.746134 -5.839420
0.999804 -5.958778
1.247206 -6.039633
1.499815 -6.073793
1.733119 -6.068117
1.966439 -6.028767
2.233160 -5.958781
2.466483 -5.881498
2.699782 -5.799380
2.946076 -5.681476
3.199805 -5.512401
3.446092 -5.288054
3.667028 -5.041727
3.933170 -4.701912
4.166517 -4.352598
4.433115 -3.952925
4.646381 -3.610831
4.899763 -3.222037
5.146619 -2.833237
5.399874 -2.444428
5.646100 -2.055612
5.866476 -1.713448
6.133151 -1.309065
6.366489 -0.935786
6.633148 -0.532395
6.846233 -0.198137
7.099892 0.164671
7.347673 0.506284
7.599808 0.823888
7.833132 1.098000
8.067093 1.368668
8.333123 1.650542
8.566471 1.905978
8.799781 2.136138
9.046322 2.348967
9.299776 2.505393
9.546058 2.605335
9.766460 2.645872
10.033147 2.649229
10.266483 2.622429
10.533139 2.579519
10.746049 2.544591
10.999794 2.530965
11.246078 2.530965
11.500228 2.530965
11.733177 2.530965
11.966463 2.530965
12.233130 2.530965
12.466476 2.530965
12.733125 2.530965
12.946072 2.530965
13.199863 2.530965
13.446670 2.530965
13.699812 2.530965
13.933087 2.530965
14.166460 2.530965
14.433129 2.530965
14.666454 2.530965
14.899841 2.530965
15.146024 2.530965
15.399824 2.530965
15.646047 2.530965
15.866424 2.530965
16.133156 2.530965
16.367087 2.530965
16.633133 2.530965
16.846043 2.530965
17.099826 2.530965
17.346046 2.530965
17.599785 2.530965
17.833114 2.530965
18.066816 2.530965
18.333120 2.530965
18.566461 2.530965
18.833159 2.530965
19.046089 2.530965
19.299837 2.530965
19.546083 2.530965
19.799812 2.530965
20.033118 2.530965
20.266472 2.530965
20.533192 2.530965
20.766471 2.530965
20.999777 2.514509
21.246073 2.498022
21.499756 2.498023
21.746331 2.512662
21.966851 2.536600
22.233115 2.573856
22.466766 2.612710
22.733166 2.656864
22.946259 2.698523
23.199841 2.753780
23.446352 2.818035
23.699792 2.891894
23.933097 2.966695
24.166459 3.050180
24.433169 3.144081
24.666464 3.227176
24.933301 3.289015
25.146069 3.302948
25.399831 3.264705
25.646310 3.172545
25.899780 3.028773
26.133121 2.996343
26.366468 2.996871
26.633109 2.997444
26.866452 2.997973
27.099811 2.998479
27.346077 2.999030
27.599778 2.999581
27.846119 3.000132
28.066458 3.000616
28.333271 3.001189
28.566475 3.001718
28.833128 3.002291
29.046132 3.002775
29.299777 3.003326
29.546491 3.003877
29.799778 3.004428
30.033135 3.004934
30.266432 3.005463
30.533124 3.006036
30.766451 3.006565
31.033140 3.007137
31.246038 3.007622
31.499807 3.008173
31.746047 3.008724
31.999757 3.009274
32.233118 3.009781
32.466457 3.010310
32.733132 3.010883
32.966490 3.011411
33.199809 3.011918
33.446062 3.012469
33.699800 3.013020
33.946554 3.013570
34.166488 3.014055
34.433109 3.014628
34.666451 3.015156
34.933095 3.015729
35.146066 3.016214
35.399809 3.016765
35.646050 3.017315
35.899789 3.017866
36.133125 3.018373
36.366521 3.018902
36.633129 3.019474
36.866920 3.020003
37.133149 3.020576
37.346086 3.021061
37.599791 3.021611
37.846055 3.022162
38.099809 3.022713
38.333144 3.023220
38.566460 3.023748
38.833118 3.024321
39.066836 3.024850
39.299810 3.025357
39.546066 3.025907
39.799775 3.026458
40.046067 3.027009
40.266466 3.027493
40.533116 3.028066
40.766463 3.028595
41.033119 3.029168
41.246445 3.029652
41.499793 3.030203
41.746049 3.030754
41.999803 3.031305
42.233148 3.031811
42.466460 3.032340
42.733140 3.032913
42.966557 3.033442
43.233156 3.034014
43.446634 3.034499
43.699793 3.035050
43.946064 3.035601
44.199825 3.036151
44.433093 3.036658
44.666443 3.037187
44.933093 3.037760
45.166449 3.113991
45.399802 3.222844
45.646128 3.286952
45.899778 3.297584
46.146059 3.270785
46.366458 3.227223
46.633122 3.167035
46.866460 3.089618
47.133124 2.958705
47.346309 2.800979
47.599806 2.564651
47.846018 2.277100
48.099783 1.946062
48.346075 1.590031
48.566486 1.268865
48.833136 0.887679
49.066460 0.532759
49.333114 0.143868
49.546071 -0.188946
49.799820 -0.571222
50.046053 -0.956776
50.299822 -1.344675
50.533151 -1.702282
50.766467 -2.073913
51.033118 -2.471222
51.266455 -2.831047
51.499791 -3.168946
51.746062 -3.529131
51.999788 -3.882697
52.246268 -4.232003
52.466478 -4.537447
52.733149 -4.889787
52.966477 -5.183429
53.233134 -5.448452
53.446064 -5.624155
53.699779 -5.768106
53.946017 -5.864641
54.199828 -5.923836
54.433141 -5.961864
54.666451 -5.995127
54.933111 -6.012936
55.166456 -6.000513
55.433118 -5.949710
55.646385 -5.876668
55.899794 -5.762701
56.146072 -5.625430
56.399831 -5.473608
56.633117 -5.332503
56.866492 -5.198893
57.133122 -5.084255
57.366460 -5.013200
57.599781 -4.977759
57.846458 -4.970995
58.099781 -4.992063
58.346054 -5.029124
58.566450 -5.046142
58.899817 -5.046142
59.233136 -5.046142
59.566469 -5.046142
59.866453 -5.046142
60.200201 -5.046142
60.533119 -5.046142
60.833127 -5.046142
61.166440 -5.046142
61.499793 -5.046142
61.799805 -5.046142
62.133151 -5.046142
62.466768 -5.046142
62.766462 -5.046142
63.099810 -5.046142



==> matlabPlots/Power_Tower_Inspection/position_UAV53_z.txt <==
0.033117 2.316262
0.266681 2.599307
0.533156 2.919985
0.746134 3.194870
0.999804 3.516335
1.247206 3.850667
1.499815 4.200603
1.733119 4.534945
1.966439 4.894995
2.233160 5.294191
2.466483 5.666891
2.699782 6.024657
2.946076 6.413533
3.199805 6.802409
3.446092 7.191285
3.667028 7.533496
3.933170 7.937927
4.166517 8.311248
4.433115 8.715680
4.646381 9.057890
4.899763 9.446767
5.146619 9.835642
5.399874 10.224518
5.646100 10.613394
5.866476 10.955605
6.133151 11.360035
6.366489 11.733356
6.633148 12.137786
6.846233 12.479996
7.099892 12.868872
7.347673 13.257746
7.599808 13.646621
7.833132 14.004385
8.067093 14.377704
8.333123 14.782133
8.566471 15.154979
8.799781 15.504936
9.046322 15.866315
9.299776 16.198982
9.546058 16.502898
9.766460 16.746211
10.033147 17.011084
10.266483 17.240363
10.533139 17.481325
10.746049 17.675289
10.999794 17.755139
11.246078 17.755139
11.500228 17.755139
11.733177 17.755139
11.966463 17.755139
12.233130 17.755139
12.466476 17.755139
12.733125 17.755139
12.946072 17.755139
13.199863 17.755139
13.446670 17.755139
13.699812 17.755139
13.933087 17.755139
14.166460 17.755139
14.433129 17.755139
14.666454 17.755139
14.899841 17.755139
15.146024 17.755139
15.399824 17.755139
15.646047 17.755139
15.866424 17.755139
16.133156 17.755139
16.367087 17.755139
16.633133 17.755139
16.846043 17.755139
17.099826 17.755139
17.346046 17.755139
17.599785 17.755139
17.833114 17.755139
18.066816 17.755139
18.333120 17.755139
18.566461 17.755139
18.833159 17.755139
19.046089 17.755139
19.299837 17.755139
19.546083 17.755139
19.799812 17.755139
20.033118 17.755139
20.266472 17.755139
20.533192 17.755139
20.766471 17.755139
20.999777 17.860202
21.246073 17.994888
21.499756 18.068664
21.746331 18.088359
21.966851 18.064850
22.233115 18.003938
22.466766 17.931220
22.733166 17.844351
22.946259 17.753470
23.199841 17.618189
23.446352 17.446537
23.699792 17.236055
23.933097 17.014712
24.166459 16.761789
24.433169 16.473808
24.666464 16.203616
24.933301 15.900645
25.146069 15.630342
25.399831 15.303544
25.646310 14.957166
25.899780 14.592047
26.133121 14.244348
26.366468 13.873956
26.633109 13.470897
26.866452 13.105248
27.099811 12.766446
27.346077 12.413751
27.599778 12.079178
27.846119 11.759843
28.066458 11.489666
28.333271 11.178266
28.566475 10.894636
28.833128 10.605652
29.046132 10.395119
29.299777 10.209202
29.546491 10.124068
29.799778 10.124068
30.033135 10.124068
30.266432 10.124068
30.533124 10.124068
30.766451 10.124068
31.033140 10.124068
31.246038 10.124068
31.499807 10.124068
31.746047 10.124068
31.999757 10.124068
32.233118 10.124068
32.466457 10.124068
32.733132 10.124068
32.966490 10.124068
33.199809 10.124068
33.446062 10.124068
33.699800 10.124068
33.946554 10.124068
34.166488 10.124068
34.433109 10.124068
34.666451 10.124068
34.933095 10.124068
35.146066 10.124068
35.399809 10.124068
35.646050 10.124068
35.899789 10.124068
36.133125 10.124068
36.366521 10.124068
36.633129 10.124068
36.866920 10.124068
37.133149 10.124068
37.346086 10.124068
37.599791 10.124068
37.846055 10.124068
38.099809 10.124068
38.333144 10.124068
38.566460 10.124068
38.833118 10.124068
39.066836 10.124068
39.299810 10.124068
39.546066 10.079733
39.799775 10.007307
40.046067 9.977640
40.266466 9.977421
40.533116 9.989557
40.766463 9.999987
41.033119 10.004609
41.246445 10.000993
41.499793 9.987106
41.746049 9.963982
41.999803 9.932504
42.233148 9.898706
42.466460 9.860877
42.733140 9.820603
42.966557 9.787781
43.233156 9.759541
43.446634 9.742337
43.699793 9.730465
43.946064 9.725130
44.199825 9.724940
44.433093 9.727030
44.666443 9.727105
44.933093 9.709985
45.166449 9.666868
45.399802 9.595959
45.646128 9.486941
45.899778 9.346417
46.146059 9.183839
46.366458 9.028998
46.633122 8.842177
46.866460 8.668017
47.133124 8.475835
47.346309 8.309718
47.599806 8.116691
47.846018 7.919843
48.099783 7.719752
48.346075 7.517797
48.566486 7.339276
48.833136 7.124022
49.066460 6.915914
49.333114 6.676928
49.546071 6.463155
49.799820 6.207672
50.046053 5.942091
50.299822 5.669290
50.533151 5.416022
50.766467 5.156045
51.033118 4.889388
51.266455 4.662849
51.499791 4.465386
51.746062 4.270855
51.999788 4.095074
52.246268 3.931356
52.466478 3.792573
52.733149 3.629801
52.966477 3.481430
53.233134 3.323854
53.446064 3.193409
53.699779 3.048491
53.946017 2.906394
54.199828 2.766519
54.433141 2.638812
54.666451 2.506522
54.933111 2.368162
55.166456 2.248304
55.433118 2.128628
55.646385 2.035550
55.899794 1.938211
56.146072 1.847219
56.399831 1.760189
56.633117 1.681859
56.866492 1.607828
57.133122 1.544525
57.366460 1.505601
57.599781 1.486624
57.846458 1.483821
58.099781 1.496638
58.346054 1.518430
58.566450 1.528378
58.899817 1.528378
59.233136 1.528378
59.566469 1.528378
59.866453 1.528378
60.200201 1.528378
60.533119 1.528378
60.833127 1.528378
61.166440 1.528378
61.499793 1.528378
61.799805 1.528378
62.133151 1.528378
62.466768 1.528378
62.766462 1.528378
63.099810 1.528378



==> matlabPlots/Power_Tower_Inspection/rho_goal_UAV42.txt <==
0.0331    0.2506
0.2667    0.2506
0.5332    0.2506
0.7461    0.2661
0.9998    0.2837
1.2472    0.2988
1.4998    0.3165
1.7331    0.3348
1.9664    0.3540
2.2332    0.3724
2.4665    0.3921
2.6998    0.4140
2.9461    0.4345
3.1998    0.4541
3.4461    0.4755
3.6670    0.4968
3.9332    0.5182
4.1665    0.5369
4.4331    0.5591
4.6464    0.5796
4.8998    0.6018
5.1466    0.6206
5.3999    0.6419
5.6461    0.6633
5.8665    0.6846
6.1332    0.7060
6.3665    0.7247
6.6331    0.7469
6.8462    0.7673
7.0999    0.7844
7.3477    0.7886
7.5998    0.7931
7.8331    0.8003
8.0671    0.8109
8.3331    0.8231
8.5665    0.8380
8.7998    0.8557
9.0463    0.8726
9.2998    0.8885
9.5461    0.9049
9.7665    0.9201
10.0331    0.9340
10.2665    0.9452
10.5331    0.9575
10.7460    0.9681
10.9998    0.9793
11.2461    0.9882
11.5002    0.9918
11.7332    0.9918
11.9665    0.9918
12.2331    0.9918
12.4665    0.9918
12.7331    0.9918
12.9461    0.9918
13.1999    0.9918
13.4467    0.9918
13.6998    0.9918
13.9331    0.9918
14.1665    0.9918
14.4331    0.9918
14.6665    0.9918
14.8998    0.9918
15.1460    0.9918
15.3998    0.9918
15.6460    0.9918
15.8664    0.9918
16.1332    0.9918
16.3671    0.9918
16.6331    0.9918
16.8460    0.9918
17.0998    0.9918
17.3460    0.9918
17.5998    0.9918
17.8331    0.9918
18.0668    0.9918
18.3331    0.9918
18.5665    0.9918
18.8332    0.9918
19.0461    0.9918
19.2998    0.9918
19.5461    0.9918
19.7998    0.9918
20.0331    0.9918
20.2665    0.9918
20.5332    0.9918
20.7665    0.6857
20.9998    0.6857
21.2461    0.6857
21.4998    0.6800
21.7463    0.6726
21.9669    0.6685
22.2331    0.6674
22.4668    0.6687
22.7332    0.6721
22.9463    0.6761
23.1998    0.6808
23.4464    0.6858
23.6998    0.6933
23.9331    0.7027
24.1665    0.7142
24.4332    0.7264
24.6665    0.7403
24.9333    0.7561
25.1461    0.7709
25.3998    0.7875
25.6463    0.8024
25.8998    0.8203
26.1331    0.8393
26.3665    0.8593
26.6331    0.8784
26.8665    0.8987
27.0998    0.9209
27.3461    0.9408
27.5998    0.9573
27.8461    0.9629
28.0665    0.9633
28.3333    0.9633
28.5665    0.9634
28.8331    0.9634
29.0461    0.9634
29.2998    0.9635
29.5465    0.9635
29.7998    0.9635
30.0331    0.9636
30.2664    0.9636
30.5331    0.9636
30.7665    0.9637
31.0331    0.9637
31.2460    0.9637
31.4998    0.9638
31.7460    0.9638
31.9998    0.9638
32.2331    0.9639
32.4665    0.9639
32.7331    0.9639
32.9665    0.9640
33.1998    0.9640
33.4461    0.9640
33.6998    0.9641
33.9466    0.9641
34.1665    0.9642
34.4331    0.9642
34.6665    0.9642
34.9331    0.9643
35.1461    0.9643
35.3998    0.9643
35.6461    0.9644
35.8998    0.9644
36.1331    0.9644
36.3665    0.9645
36.6331    0.9645
36.8669    0.9645
37.1331    0.9646
37.3461    0.9646
37.5998    0.9646
37.8461    0.9647
38.0998    0.9647
38.3331    0.9647
38.5665    0.9648
38.8331    0.9648
39.0668    0.9648
39.2998    0.9649
39.5461    0.9649
39.7998    0.9649
40.0461    0.9650
40.2665    0.9650
40.5331    0.9650
40.6665    0.9651
40.6998    0.6446
41.7460    0.6448
41.9998    0.6456
42.2331    0.6468
42.4665    0.6486
42.7331    0.6504
42.9666    0.6525
43.2332    0.6547
43.4466    0.6565
43.6998    0.6581
43.9461    0.6590
44.1998    0.6596
44.4331    0.6599
44.6664    0.6600
44.9331    0.6598
45.1664    0.6598
45.3998    0.6608
45.6461    0.6631
45.8998    0.6670
46.1461    0.6730
46.3665    0.6807
46.6331    0.6897
46.8665    0.6981
47.1331    0.7084
47.3463    0.7175
47.5998    0.7109
47.8460    0.6944
48.0998    0.6766
48.3461    0.6598
48.5665    0.6438
48.8331    0.6283
49.0665    0.6148
49.3331    0.5999
49.5461    0.5883
49.7998    0.5790
50.0461    0.5737
50.2998    0.5707
50.5332    0.5700
50.7665    0.5710
51.0331    0.5725
51.2665    0.5747
51.4998    0.5793
51.7461    0.5863
51.9998    0.5959
52.2463    0.6092
52.4665    0.6251
52.7331    0.6428
52.9665    0.6591
53.2331    0.6786
53.4461    0.6968
53.6998    0.7170
53.9460    0.7346
54.1998    0.7550
54.4331    0.7758
54.6665    0.7969
54.9331    0.8166
55.1665    0.8369
55.4331    0.8584
55.6464    0.8771
55.8998    0.8960
56.1461    0.9108
56.3998    0.9266
56.6331    0.9415
56.8665    0.9558
57.1331    0.9685
57.3665    0.9803
57.5998    0.9902
57.8465    0.9961
58.0998    0.9991
58.3461    1.0000
58.5665    0.9990
58.8998    0.9969
59.2331    0.9959
59.5665    0.9959
59.8665    0.9959
60.2002    0.9959
60.5331    0.9959
60.8331    0.9959
61.1664    0.9959
61.4998    0.9959
61.7998    0.9959
62.1332    0.9959
62.4668    0.9959
62.7665    0.9959
63.0998    0.9959



==> matlabPlots/Power_Tower_Inspection/rho_goal_UAV53.txt <==
0.0331    0.6926
0.2667    0.6926
0.5332    0.6926
0.7461    0.7021
0.9998    0.7118
1.2472    0.7230
1.4998    0.7337
1.7331    0.7455
1.9664    0.7567
2.2332    0.7680
2.4665    0.7789
2.6998    0.7917
2.9461    0.8024
3.1998    0.8130
3.4461    0.8248
3.6670    0.8355
3.9332    0.8468
4.1665    0.8558
4.4331    0.8674
4.6464    0.8773
4.8998    0.8900
5.1466    0.8995
5.3999    0.8997
5.6461    0.8958
5.8665    0.8935
6.1332    0.8922
6.3665    0.8915
6.6331    0.8910
6.8462    0.8906
7.0999    0.8903
7.3477    0.8902
7.5998    0.8902
7.8331    0.8904
8.0671    0.8907
8.3331    0.8910
8.5665    0.8911
8.7998    0.8911
9.0463    0.8911
9.2998    0.8911
9.5461    0.8911
9.7665    0.8911
10.0331    0.8911
10.2665    0.8911
10.5331    0.8911
10.7460    0.8911
10.9998    0.8911
11.2461    0.8911
11.5002    0.8911
11.7332    0.8911
11.9665    0.8911
12.2331    0.8911
12.4665    0.8911
12.7331    0.8911
12.9461    0.8911
13.1999    0.8911
13.4467    0.8911
13.6998    0.8911
13.9331    0.8911
14.1665    0.8911
14.4331    0.8911
14.6665    0.8911
14.8998    0.8911
15.1460    0.8911
15.3998    0.8911
15.6460    0.8911
15.8664    0.8911
16.1332    0.8911
16.3671    0.8911
16.6331    0.8911
16.8460    0.8911
17.0998    0.8911
17.3460    0.8911
17.5998    0.8911
17.8331    0.8911
18.0668    0.8911
18.3331    0.8911
18.5665    0.8914
18.8332    0.8918
19.0461    0.8921
19.2998    0.8924
19.5461    0.8926
19.7998    0.8928
20.0331    0.8929
20.2665    0.8930
20.5332    0.8931
20.7665    0.6702
20.9998    0.6698
21.2461    0.6713
21.4998    0.6713
21.7463    0.6804
21.9669    0.6875
22.2331    0.6964
22.4668    0.7039
22.7332    0.7122
22.9463    0.7156
23.1998    0.7157
23.4464    0.7151
23.6998    0.7147
23.9331    0.7146
24.1665    0.7147
24.4332    0.7150
24.6665    0.7153
24.9333    0.7159
25.1461    0.7167
25.3998    0.7178
25.6463    0.7196
25.8998    0.7215
26.1331    0.7239
26.3665    0.7259
26.6331    0.7287
26.8665    0.7320
27.0998    0.7381
27.3461    0.7453
27.5998    0.7555
27.8461    0.7690
28.0665    0.7834
28.3333    0.8001
28.5665    0.8140
28.8331    0.8319
29.0461    0.8472
29.2998    0.8652
29.5465    0.8792
29.7998    0.8873
30.0331    0.8880
30.2664    0.8884
30.5331    0.8891
30.7665    0.8898
31.0331    0.8905
31.2460    0.8910
31.4998    0.8912
31.7460    0.8912
31.9998    0.8912
32.2331    0.8912
32.4665    0.8912
32.7331    0.8912
32.9665    0.8912
33.1998    0.8912
33.4461    0.8912
33.6998    0.8912
33.9466    0.8912
34.1665    0.8912
34.4331    0.8912
34.6665    0.8912
34.9331    0.8912
35.1461    0.8912
35.3998    0.8912
35.6461    0.8912
35.8998    0.8912
36.1331    0.8912
36.3665    0.8912
36.6331    0.8912
36.8669    0.8912
37.1331    0.8912
37.3461    0.8912
37.5998    0.8912
37.8461    0.8912
38.0998    0.8912
38.3331    0.8912
38.5665    0.8912
38.8331    0.8912
39.0668    0.8912
39.2998    0.8912
39.5461    0.8912
39.7998    0.8912
40.0461    0.8912
40.1665    0.8912
40.3331    0.8912
40.5665    0.8912
40.7998    0.2119
41.7460    0.2084
41.9998    0.2061
42.2331    0.2044
42.4665    0.2030
42.7331    0.2019
42.9666    0.2013
43.2332    0.2016
43.4466    0.2029
43.6998    0.2050
43.9461    0.2084
44.1998    0.2121
44.4331    0.2165
44.6664    0.2203
44.9331    0.2269
45.1664    0.2348
45.3998    0.2476
45.6461    0.2608
45.8998    0.2777
46.1461    0.2981
46.3665    0.3183
46.6331    0.3387
46.8665    0.3583
47.1331    0.3813
47.3463    0.4010
47.5998    0.4206
47.8460    0.4428
48.0998    0.4633
48.3461    0.4855
48.5665    0.5060
48.8331    0.5265
49.0665    0.5461
49.3331    0.5692
49.5461    0.5888
49.7998    0.6085
50.0461    0.6306
50.2998    0.6505
50.5332    0.6620
50.7665    0.6639
51.0331    0.6675
51.2665    0.6732
51.4998    0.6834
51.7461    0.6944
51.9998    0.7093
52.2463    0.7259
52.4665    0.7427
52.7331    0.7597
52.9665    0.7763
53.2331    0.7965
53.4461    0.8144
53.6998    0.8328
53.9460    0.8543
54.1998    0.8745
54.4331    0.8967
54.6665    0.9169
54.9331    0.9356
55.1665    0.9512
55.4331    0.9661
55.6464    0.9758
55.8998    0.9830
56.1461    0.9889
56.3998    0.9928
56.6331    0.9962
56.8665    0.9981
57.1331    0.9995
57.3665    1.0000
57.5998    0.9999
57.8465    0.9994
58.0998    0.9983
58.3461    0.9966
58.5665    0.9957
58.8998    0.9957
59.2331    0.9957
59.5665    0.9957
59.8665    0.9957
60.2002    0.9957
60.5331    0.9957
60.8331    0.9957
61.1664    0.9957
61.4998    0.9957
61.7998    0.9957
62.1332    0.9957
62.4668    0.9957
62.7665    0.9957
63.0998    0.9957



==> matlabPlots/Power_Tower_Inspection/velocity_UAV42_x.txt <==
0.003377 -1.027076
1.003958 -1.263360
2.003556 -1.409504
3.003465 -1.020995
4.003463 -0.818364
5.003499 -0.361126
6.003518 -0.084093
7.003512 0.060707
8.003457 0.102207
9.003575 -0.046385
10.003749 0.013059
11.003548 -0.177545
12.003596 -0.268881
13.003444 -0.201842
14.003259 -0.227223
15.003210 -0.260957
16.004381 -0.309669
17.003411 -0.297049
18.003611 -0.091099
19.003692 -0.021377
20.003508 -0.053268
21.003684 -0.125615
22.004078 -0.147397
23.003814 -0.139019
24.003452 0.027416
25.003484 0.020522
26.003515 0.220383
27.003324 0.710863
28.003475 1.218490
29.003464 1.379546
30.003378 1.253744
31.003909 0.557057
32.003416 0.219482
33.003676 0.027976
34.003529 -0.058219
35.003605 -0.052993
36.003383 -0.064741
37.003408 -0.117854
38.004291 -0.082026
39.003559 0.000832
40.003472 -0.131440
41.003549 0.227496
42.003995 -0.109538
43.003438 -0.029700
44.003560 -0.176993
45.003359 -0.823560
46.003520 -1.231714
47.003747 -1.452772
48.003287 -1.500605
49.003586 -0.905632
50.003291 -0.182829
51.003392 0.520453
52.003792 1.136243
53.003988 1.902154
54.003614 2.195134
55.003519 1.426164
56.003413 0.765407
57.003495 0.219976
58.003438 -0.078608
59.003480 -0.099869
60.003330 -0.015003
61.003358 -0.042956
62.003472 -0.038022
63.003489 0.025599



==> matlabPlots/Power_Tower_Inspection/velocity_UAV42_y.txt <==
0.003377 0.082201
1.003958 -0.348192
2.003556 -0.661594
3.003465 -0.816294
4.003463 -0.958177
5.003499 -0.851340
6.003518 -0.940615
7.003512 -0.636316
8.003457 -0.489969
9.003575 -0.157466
10.003749 -0.167731
11.003548 -0.217919
12.003596 -0.004171
13.003444 -0.120316
14.003259 -0.135548
15.003210 -0.112262
16.004381 0.160756
17.003411 -0.023400
18.003611 -0.063749
19.003692 -0.025052
20.003508 -0.008374
21.003684 -0.144967
22.004078 -0.212589
23.003814 -0.412480
24.003452 -0.477774
25.003484 -0.741045
26.003515 -0.805873
27.003324 -0.743796
28.003475 -0.777585
29.003464 -0.158007
30.003378 -0.064321
31.003909 0.111299
32.003416 -0.059191
33.003676 -0.039326
34.003529 -0.117995
35.003605 -0.017983
36.003383 -0.037857
37.003408 -0.090859
38.004291 -0.043610
39.003559 -0.058637
40.003472 -0.005131
41.003549 -0.036484
42.003995 -0.069159
43.003438 0.094241
44.003560 0.076410
45.003359 -0.136918
46.003520 -0.230112
47.003747 0.526607
48.003287 1.072085
49.003586 1.536433
50.003291 1.764878
51.003392 1.774338
52.003792 1.635412
53.003988 1.299413
54.003614 0.713145
55.003519 0.232394
56.003413 -0.015634
57.003495 -0.084327
58.003438 -0.274790
59.003480 -0.064986
60.003330 0.002565
61.003358 -0.064527
62.003472 -0.112139
63.003489 0.122310



==> matlabPlots/Power_Tower_Inspection/velocity_UAV42_z.txt <==
0.003377 0.749776
1.003958 0.817255
2.003556 0.876498
3.003465 0.870080
4.003463 0.809060
5.003499 1.182857
6.003518 1.550790
7.003512 0.752981
8.003457 0.295609
9.003575 0.054719
10.003749 -0.026949
11.003548 -0.040434
12.003596 -0.052712
13.003444 -0.046306
14.003259 -0.037677
15.003210 -0.007186
16.004381 -0.011239
17.003411 -0.000159
18.003611 0.210889
19.003692 0.120142
20.003508 -0.113903
21.003684 0.279757
22.004078 0.665608
23.003814 0.822363
24.003452 0.956158
25.003484 0.954547
26.003515 0.952508
27.003324 0.970306
28.003475 0.923292
29.003464 0.809975
30.003378 0.541027
31.003909 0.227262
32.003416 0.049985
33.003676 -0.012104
34.003529 -0.033155
35.003605 -0.032452
36.003383 -0.032826
37.003408 -0.021974
38.004291 -0.008792
39.003559 0.002874
40.003472 0.003753
41.003549 0.178377
42.003995 0.073559
43.003438 -0.102476
44.003560 -0.310734
45.003359 -0.961652
46.003520 -1.476831
47.003747 -1.520211
48.003287 -1.527816
49.003586 -1.646041
50.003291 -1.569854
51.003392 -1.544009
52.003792 -1.496682
53.003988 -1.465358
54.003614 -1.260947
55.003519 -0.693311
56.003413 -0.204978
57.003495 0.033684
58.003438 0.037966
59.003480 -0.068026
60.003330 -0.116009
61.003358 -0.154856
62.003472 -0.159034
63.003489 -0.153523



==> matlabPlots/Power_Tower_Inspection/velocity_UAV53_x.txt <==
0.003465 -0.996714
1.003191 -1.419222
2.003732 -1.689946
3.003306 -1.643533
4.003236 -1.431477
5.003354 -0.966370
6.003136 -0.329078
7.003596 0.271026
8.003200 1.296076
9.003197 1.222209
10.003394 1.110600
11.003481 0.474755
12.003215 0.176816
13.003273 0.060291
14.003294 0.036906
15.003132 -0.159207
16.003094 0.085381
17.003170 -0.113861
18.003087 -0.063361
19.003379 0.038579
20.003637 -0.176832
21.003397 0.201556
22.003246 -0.269189
23.003191 -0.177961
24.003224 0.300094
25.003132 0.844296
26.004650 0.808771
27.003226 0.140814
28.003460 -0.065654
29.003292 -0.058234
30.003261 0.033259
31.003203 -0.169839
32.003235 -0.296449
33.003140 -0.041790
34.003567 -0.108404
35.003064 -0.112075
36.003170 -0.153267
37.003617 -0.018429
38.003287 -0.037095
39.003238 -0.067209
40.003227 -0.112724
41.003236 0.015146
42.003711 0.061715
43.003471 -0.216104
44.003211 -0.187285
45.003485 -0.498142
46.003272 -1.376806
47.005651 -1.576478
48.003157 -1.412724
49.003188 -1.156371
50.004689 -0.198897
51.003624 0.166272
52.003152 1.553525
53.003382 1.242855
54.003277 1.719193
55.003345 1.539026
56.003462 1.519370
57.003240 0.740034
58.003381 0.248346
59.003752 0.120369
60.003232 -0.143008
61.003247 -0.039162
62.003163 0.125501
63.003306 -0.052350



==> matlabPlots/Power_Tower_Inspection/velocity_UAV53_y.txt <==
0.003465 -0.325047
1.003191 -0.520712
2.003732 0.037619
3.003306 0.714476
4.003236 1.156120
5.003354 1.872321
6.003136 1.687361
7.003596 1.604439
8.003200 1.294286
9.003197 0.787662
10.003394 0.336363
11.003481 0.069752
12.003215 -0.201318
13.003273 -0.010868
14.003294 -0.049116
15.003132 -0.009147
16.003094 -0.118749
17.003170 -0.174768
18.003087 0.011579
19.003379 -0.032084
20.003637 -0.122612
21.003397 -0.161841
22.003246 0.138220
23.003191 0.044006
24.003224 0.298267
25.003132 0.300554
26.004650 -0.332978
27.003226 0.031526
28.003460 -0.015232
29.003292 0.249650
30.003261 0.077067
31.003203 -0.144036
32.003235 0.132725
33.003140 -0.209632
34.003567 -0.167671
35.003064 -0.054849
36.003170 -0.025815
37.003617 0.003381
38.003287 0.000702
39.003238 -0.345538
40.003227 0.268066
41.003236 -0.081628
42.003711 0.191171
43.003471 -0.042862
44.003211 -0.161536
45.003485 0.264224
46.003272 0.145531
47.005651 -0.523756
48.003157 -1.516624
49.003188 -1.549441
50.004689 -1.642957
51.003624 -1.797611
52.003152 -1.194824
53.003382 -1.415320
54.003277 -0.617988
55.003345 -0.206291
56.003462 1.188339
57.003240 0.187430
58.003381 0.038682
59.003752 0.245667
60.003232 0.075305
61.003247 -0.052127
62.003163 0.138622
63.003306 0.119729



==> matlabPlots/Power_Tower_Inspection/velocity_UAV53_z.txt <==
0.003465 1.079159
1.003191 1.272224
2.003732 1.505876
3.003306 1.552168
4.003236 1.567657
5.003354 1.547001
6.003136 1.522476
7.003596 1.507930
8.003200 1.488650
9.003197 1.357506
10.003394 0.809962
11.003481 0.282005
12.003215 -0.005789
13.003273 -0.049379
14.003294 -0.082940
15.003132 -0.080667
16.003094 -0.077535
17.003170 -0.054024
18.003087 -0.029120
19.003379 -0.041001
20.003637 -0.041793
21.003397 0.392586
22.003246 -0.117699
23.003191 -0.425638
24.003224 -0.927333
25.003132 -1.128205
26.004650 -1.493214
27.003226 -1.434011
28.003460 -1.050928
29.003292 -0.717206
30.003261 -0.151927
31.003203 0.008087
32.003235 0.028637
33.003140 0.008263
34.003567 0.006343
35.003064 -0.018385
36.003170 -0.045181
37.003617 -0.052090
38.003287 -0.058923
39.003238 -0.057113
40.003227 -0.175330
41.003236 -0.055434
42.003711 -0.160497
43.003471 -0.142128
44.003211 -0.011006
45.003485 -0.134095
46.003272 -0.641627
47.005651 -0.727927
48.003157 -0.765293
49.003188 -0.732735
50.004689 -0.886967
51.003624 -0.798683
52.003152 -0.490299
53.003382 -0.470555
54.003277 -0.470654
55.003345 -0.481318
56.003462 -0.453181
57.003240 -0.251041
58.003381 -0.130945
59.003752 -0.086623
60.003232 -0.091067
61.003247 -0.044128
62.003163 -0.025545
63.003306 -0.017675


